PatchyBFT: Automating Diversification of Fault-Tolerant Systems using LLMs

Fault-tolerant agreement protocols fail if replicas share a common flaw that simultaneously affects more replicas than the tolerable threshold. Therefore replicas should ideally fail independently, which can be achieved through diversification. However, in practice, often the same protocol implementation is shared by all replicas which is not surprising given that the provision of multiple diverse implementations is difficult and highly laborious. This poses a major risk, as a shared protocol implementation is a prime candidate for common bugs due to its complexity. With PatchyBFT, we demonstrate how, given a reference implementation, Large Language Models (LLMs) can be utilised for the automated and scalable generation of code that compiles, passes tests, and crucially differs semantically/binary-wise, that can re- place code in the reference implementation, thereby significantly reducing diversification costs. We demonstrate the feasibility of diversification of replication protocol implementations using LLMs by diversifying three implementations: PBFT, HotStuff, and Raft, showing how up to 65% of the codebase can be diversified.

==> attacker-model-plots/replica_risk_1.3.dat <==
fi br risk
0.00 0.00 0.000000
0.00 0.01 0.000000
0.00 0.02 0.000000
0.00 0.03 0.000000
0.00 0.04 0.000000
0.00 0.05 0.000000
0.00 0.06 0.000002
0.00 0.07 0.000048
0.00 0.08 0.000507
0.00 0.09 0.003198
0.00 0.10 0.013586
0.00 0.11 0.042161
0.00 0.12 0.101564
0.00 0.13 0.199205
0.00 0.14 0.330638
0.00 0.15 0.479633
0.01 0.00 0.000000
0.01 0.01 0.000000
0.01 0.02 0.000000
0.01 0.03 0.000000
0.01 0.04 0.000000
0.01 0.05 0.000000
0.01 0.06 0.000002
0.01 0.07 0.000040
0.01 0.08 0.000429
0.01 0.09 0.002758
0.01 0.10 0.011938
0.01 0.11 0.037724
0.01 0.12 0.092470
0.01 0.13 0.184371
0.01 0.14 0.310716
0.01 0.15 0.456997
0.02 0.00 0.000000
0.02 0.01 0.000000
0.02 0.02 0.000000
0.02 0.03 0.000000
0.02 0.04 0.000000
0.02 0.05 0.000000
0.02 0.06 0.000002
0.02 0.07 0.000033
0.02 0.08 0.000362
0.02 0.09 0.002370
0.02 0.10 0.010456
0.02 0.11 0.033648
0.02 0.12 0.083936
0.02 0.13 0.170150
0.02 0.14 0.291202
0.02 0.15 0.434347
0.03 0.00 0.000000
0.03 0.01 0.000000
0.03 0.02 0.000000
0.03 0.03 0.000000
0.03 0.04 0.000000
0.03 0.05 0.000000
0.03 0.06 0.000001
0.03 0.07 0.000027
0.03 0.08 0.000304
0.03 0.09 0.002030
0.03 0.10 0.009128
0.03 0.11 0.029918
0.03 0.12 0.075953
0.03 0.13 0.156560
0.03 0.14 0.272152
0.03 0.15 0.411756
0.04 0.00 0.000000
0.04 0.01 0.000000
0.04 0.02 0.000000
0.04 0.03 0.000000
0.04 0.04 0.000000
0.04 0.05 0.000000
0.04 0.06 0.000001
0.04 0.07 0.000022
0.04 0.08 0.000254
0.04 0.09 0.001733
0.04 0.10 0.007942
0.04 0.11 0.026514
0.04 0.12 0.068512
0.04 0.13 0.143616
0.04 0.14 0.253615
0.04 0.15 0.389300
0.05 0.00 0.000000
0.05 0.01 0.000000
0.05 0.02 0.000000
0.05 0.03 0.000000
0.05 0.04 0.000000
0.05 0.05 0.000000
0.05 0.06 0.000001
0.05 0.07 0.000018
0.05 0.08 0.000212
0.05 0.09 0.001475
0.05 0.10 0.006886
0.05 0.11 0.023418
0.05 0.12 0.061599
0.05 0.13 0.131330
0.05 0.14 0.235639
0.05 0.15 0.367052
0.06 0.00 0.000000
0.06 0.01 0.000000
0.06 0.02 0.000000
0.06 0.03 0.000000
0.06 0.04 0.000000
0.06 0.05 0.000000
0.06 0.06 0.000001
0.06 0.07 0.000015
0.06 0.08 0.000177
0.06 0.09 0.001250
0.06 0.10 0.005950
0.06 0.11 0.020613
0.06 0.12 0.055199
0.06 0.13 0.119709
0.06 0.14 0.218267
0.06 0.15 0.345087
0.07 0.00 0.000000
0.07 0.01 0.000000
0.07 0.02 0.000000
0.07 0.03 0.000000
0.07 0.04 0.000000
0.07 0.05 0.000000
0.07 0.06 0.000001
0.07 0.07 0.000012
0.07 0.08 0.000146
0.07 0.09 0.001056
0.07 0.10 0.005123
0.07 0.11 0.018081
0.07 0.12 0.049294
0.07 0.13 0.108756
0.07 0.14 0.201540
0.07 0.15 0.323480
0.08 0.00 0.000000
0.08 0.01 0.000000
0.08 0.02 0.000000
0.08 0.03 0.000000
0.08 0.04 0.000000
0.08 0.05 0.000000
0.08 0.06 0.000000
0.08 0.07 0.000010
0.08 0.08 0.000121
0.08 0.09 0.000889
0.08 0.10 0.004395
0.08 0.11 0.015803
0.08 0.12 0.043867
0.08 0.13 0.098470
0.08 0.14 0.185491
0.08 0.15 0.302300
0.09 0.00 0.000000
0.09 0.01 0.000000
0.09 0.02 0.000000
0.09 0.03 0.000000
0.09 0.04 0.000000
0.09 0.05 0.000000
0.09 0.06 0.000000
0.09 0.07 0.000008
0.09 0.08 0.000099
0.09 0.09 0.000745
0.09 0.10 0.003756
0.09 0.11 0.013761
0.09 0.12 0.038897
0.09 0.13 0.088846
0.09 0.14 0.170150
0.09 0.15 0.281616
0.10 0.00 0.000000
0.10 0.01 0.000000
0.10 0.02 0.000000
0.10 0.03 0.000000
0.10 0.04 0.000000
0.10 0.05 0.000000
0.10 0.06 0.000000
0.10 0.07 0.000006
0.10 0.08 0.000081
0.10 0.09 0.000622
0.10 0.10 0.003198
0.10 0.11 0.011938
0.10 0.12 0.034363
0.10 0.13 0.079876
0.10 0.14 0.155541
0.10 0.15 0.261493
0.11 0.00 0.000000
0.11 0.01 0.000000
0.11 0.02 0.000000
0.11 0.03 0.000000
0.11 0.04 0.000000
0.11 0.05 0.000000
0.11 0.06 0.000000
0.11 0.07 0.000005
0.11 0.08 0.000066
0.11 0.09 0.000518
0.11 0.10 0.002712
0.11 0.11 0.010316
0.11 0.12 0.030243
0.11 0.13 0.071548
0.11 0.14 0.141683
0.11 0.15 0.241991
0.12 0.00 0.000000
0.12 0.01 0.000000
0.12 0.02 0.000000
0.12 0.03 0.000000
0.12 0.04 0.000000
0.12 0.05 0.000000
0.12 0.06 0.000000
0.12 0.07 0.000004
0.12 0.08 0.000054
0.12 0.09 0.000429
0.12 0.10 0.002291
0.12 0.11 0.008879
0.12 0.12 0.026514
0.12 0.13 0.063846
0.12 0.14 0.128589
0.12 0.15 0.223167
0.13 0.00 0.000000
0.13 0.01 0.000000
0.13 0.02 0.000000
0.13 0.03 0.000000
0.13 0.04 0.000000
0.13 0.05 0.000000
0.13 0.06 0.000000
0.13 0.07 0.000003
0.13 0.08 0.000044
0.13 0.09 0.000354
0.13 0.10 0.001927
0.13 0.11 0.007612
0.13 0.12 0.023152
0.13 0.13 0.056751
0.13 0.14 0.116268
0.13 0.15 0.205068
0.14 0.00 0.000000
0.14 0.01 0.000000
0.14 0.02 0.000000
0.14 0.03 0.000000
0.14 0.04 0.000000
0.14 0.05 0.000000
0.14 0.06 0.000000
0.14 0.07 0.000003
0.14 0.08 0.000035
0.14 0.09 0.000291
0.14 0.10 0.001614
0.14 0.11 0.006498
0.14 0.12 0.020133
0.14 0.13 0.050245
0.14 0.14 0.104721
0.14 0.15 0.187741
0.15 0.00 0.000000
0.15 0.01 0.000000
0.15 0.02 0.000000
0.15 0.03 0.000000
0.15 0.04 0.000000
0.15 0.05 0.000000
0.15 0.06 0.000000
0.15 0.07 0.000002
0.15 0.08 0.000028
0.15 0.09 0.000238
0.15 0.10 0.001346
0.15 0.11 0.005524
0.15 0.12 0.017435
0.15 0.13 0.044302
0.15 0.14 0.093947
0.15 0.15 0.171222
0.16 0.00 0.000000
0.16 0.01 0.000000
0.16 0.02 0.000000
0.16 0.03 0.000000
0.16 0.04 0.000000
0.16 0.05 0.000000
0.16 0.06 0.000000
0.16 0.07 0.000002
0.16 0.08 0.000022
0.16 0.09 0.000194
0.16 0.10 0.001118
0.16 0.11 0.004675
0.16 0.12 0.015034
0.16 0.13 0.038897
0.16 0.14 0.083936
0.16 0.15 0.155541
0.17 0.00 0.000000
0.17 0.01 0.000000
0.17 0.02 0.000000
0.17 0.03 0.000000
0.17 0.04 0.000000
0.17 0.05 0.000000
0.17 0.06 0.000000
0.17 0.07 0.000001
0.17 0.08 0.000018
0.17 0.09 0.000157
0.17 0.10 0.000924
0.17 0.11 0.003939
0.17 0.12 0.012906
0.17 0.13 0.034004
0.17 0.14 0.074676
0.17 0.15 0.140722
0.18 0.00 0.000000
0.18 0.01 0.000000
0.18 0.02 0.000000
0.18 0.03 0.000000
0.18 0.04 0.000000
0.18 0.05 0.000000
0.18 0.06 0.000000
0.18 0.07 0.000001
0.18 0.08 0.000014
0.18 0.09 0.000127
0.18 0.10 0.000760
0.18 0.11 0.003304
0.18 0.12 0.011029
0.18 0.13 0.029595
0.18 0.14 0.066150
0.18 0.15 0.126782
0.19 0.00 0.000000
0.19 0.01 0.000000
0.19 0.02 0.000000
0.19 0.03 0.000000
0.19 0.04 0.000000
0.19 0.05 0.000000
0.19 0.06 0.000000
0.19 0.07 0.000001
0.19 0.08 0.000011
0.19 0.09 0.000102
0.19 0.10 0.000622
0.19 0.11 0.002758
0.19 0.12 0.009381
0.19 0.13 0.025639
0.19 0.14 0.058336
0.19 0.15 0.113728
0.20 0.00 0.000000
0.20 0.01 0.000000
0.20 0.02 0.000000
0.20 0.03 0.000000
0.20 0.04 0.000000
0.20 0.05 0.000000
0.20 0.06 0.000000
0.20 0.07 0.000001
0.20 0.08 0.000009
0.20 0.09 0.000081
0.20 0.10 0.000507
0.20 0.11 0.002291
0.20 0.12 0.007942
0.20 0.13 0.022108
0.20 0.14 0.051208
0.20 0.15 0.101564
0.21 0.00 0.000000
0.21 0.01 0.000000
0.21 0.02 0.000000
0.21 0.03 0.000000
0.21 0.04 0.000000
0.21 0.05 0.000000
0.21 0.06 0.000000
0.21 0.07 0.000000
0.21 0.08 0.000007
0.21 0.09 0.000065
0.21 0.10 0.000411
0.21 0.11 0.001893
0.21 0.12 0.006690
0.21 0.13 0.018972
0.21 0.14 0.044739
0.21 0.15 0.090284
0.22 0.00 0.000000
0.22 0.01 0.000000
0.22 0.02 0.000000
0.22 0.03 0.000000
0.22 0.04 0.000000
0.22 0.05 0.000000
0.22 0.06 0.000000
0.22 0.07 0.000000
0.22 0.08 0.000005
0.22 0.09 0.000051
0.22 0.10 0.000332
0.22 0.11 0.001557
0.22 0.12 0.005607
0.22 0.13 0.016199
0.22 0.14 0.038897
0.22 0.15 0.079876
0.23 0.00 0.000000
0.23 0.01 0.000000
0.23 0.02 0.000000
0.23 0.03 0.000000
0.23 0.04 0.000000
0.23 0.05 0.000000
0.23 0.06 0.000000
0.23 0.07 0.000000
0.23 0.08 0.000004
0.23 0.09 0.000040
0.23 0.10 0.000266
0.23 0.11 0.001274
0.23 0.12 0.004675
0.23 0.13 0.013761
0.23 0.14 0.033648
0.23 0.15 0.070322
0.24 0.00 0.000000
0.24 0.01 0.000000
0.24 0.02 0.000000
0.24 0.03 0.000000
0.24 0.04 0.000000
0.24 0.05 0.000000
0.24 0.06 0.000000
0.24 0.07 0.000000
0.24 0.08 0.000003
0.24 0.09 0.000031
0.24 0.10 0.000212
0.24 0.11 0.001036
0.24 0.12 0.003877
0.24 0.13 0.011628
0.24 0.14 0.028958
0.24 0.15 0.061599
0.25 0.00 0.000000
0.25 0.01 0.000000
0.25 0.02 0.000000
0.25 0.03 0.000000
0.25 0.04 0.000000
0.25 0.05 0.000000
0.25 0.06 0.000000
0.25 0.07 0.000000
0.25 0.08 0.000002
0.25 0.09 0.000024
0.25 0.10 0.000168
0.25 0.11 0.000838
0.25 0.12 0.003198
0.25 0.13 0.009773
0.25 0.14 0.024788
0.25 0.15 0.053677
0.26 0.00 0.000000
0.26 0.01 0.000000
0.26 0.02 0.000000
0.26 0.03 0.000000
0.26 0.04 0.000000
0.26 0.05 0.000000
0.26 0.06 0.000000
0.26 0.07 0.000000
0.26 0.08 0.000002
0.26 0.09 0.000019
0.26 0.10 0.000133
0.26 0.11 0.000675
0.26 0.12 0.002623
0.26 0.13 0.008168
0.26 0.14 0.021103
0.26 0.15 0.046522
0.27 0.00 0.000000
0.27 0.01 0.000000
0.27 0.02 0.000000
0.27 0.03 0.000000
0.27 0.04 0.000000
0.27 0.05 0.000000
0.27 0.06 0.000000
0.27 0.07 0.000000
0.27 0.08 0.000001
0.27 0.09 0.000015
0.27 0.10 0.000104
0.27 0.11 0.000540
0.27 0.12 0.002139
0.27 0.13 0.006788
0.27 0.14 0.017864
0.27 0.15 0.040098
0.28 0.00 0.000000
0.28 0.01 0.000000
0.28 0.02 0.000000
0.28 0.03 0.000000
0.28 0.04 0.000000
0.28 0.05 0.000000
0.28 0.06 0.000000
0.28 0.07 0.000000
0.28 0.08 0.000001
0.28 0.09 0.000011
0.28 0.10 0.000081
0.28 0.11 0.000429
0.28 0.12 0.001733
0.28 0.13 0.005607
0.28 0.14 0.015034
0.28 0.15 0.034363
0.29 0.00 0.000000
0.29 0.01 0.000000
0.29 0.02 0.000000
0.29 0.03 0.000000
0.29 0.04 0.000000
0.29 0.05 0.000000
0.29 0.06 0.000000
0.29 0.07 0.000000
0.29 0.08 0.000001
0.29 0.09 0.000008
0.29 0.10 0.000063
0.29 0.11 0.000339
0.29 0.12 0.001396
0.29 0.13 0.004604
0.29 0.14 0.012576
0.29 0.15 0.029275
0.30 0.00 0.000000
0.30 0.01 0.000000
0.30 0.02 0.000000
0.30 0.03 0.000000
0.30 0.04 0.000000
0.30 0.05 0.000000
0.30 0.06 0.000000
0.30 0.07 0.000000
0.30 0.08 0.000001
0.30 0.09 0.000006
0.30 0.10 0.000048
0.30 0.11 0.000266
0.30 0.12 0.001118
0.30 0.13 0.003756
0.30 0.14 0.010456
0.30 0.15 0.024788
0.31 0.00 0.000000
0.31 0.01 0.000000
0.31 0.02 0.000000
0.31 0.03 0.000000
0.31 0.04 0.000000
0.31 0.05 0.000000
0.31 0.06 0.000000
0.31 0.07 0.000000
0.31 0.08 0.000000
0.31 0.09 0.000005
0.31 0.10 0.000037
0.31 0.11 0.000207
0.31 0.12 0.000889
0.31 0.13 0.003045
0.31 0.14 0.008637
0.31 0.15 0.020857
0.32 0.00 0.000000
0.32 0.01 0.000000
0.32 0.02 0.000000
0.32 0.03 0.000000
0.32 0.04 0.000000
0.32 0.05 0.000000
0.32 0.06 0.000000
0.32 0.07 0.000000
0.32 0.08 0.000000
0.32 0.09 0.000004
0.32 0.10 0.000028
0.32 0.11 0.000161
0.32 0.12 0.000702
0.32 0.13 0.002452
0.32 0.14 0.007087
0.32 0.15 0.017435
0.33 0.00 0.000000
0.33 0.01 0.000000
0.33 0.02 0.000000
0.33 0.03 0.000000
0.33 0.04 0.000000
0.33 0.05 0.000000
0.33 0.06 0.000000
0.33 0.07 0.000000
0.33 0.08 0.000000
0.33 0.09 0.000003
0.33 0.10 0.000021
0.33 0.11 0.000124
0.33 0.12 0.000551
0.33 0.13 0.001961
0.33 0.14 0.005777
0.33 0.15 0.014477
0.34 0.00 0.000000
0.34 0.01 0.000000
0.34 0.02 0.000000
0.34 0.03 0.000000
0.34 0.04 0.000000
0.34 0.05 0.000000
0.34 0.06 0.000000
0.34 0.07 0.000000
0.34 0.08 0.000000
0.34 0.09 0.000002
0.34 0.10 0.000016
0.34 0.11 0.000094
0.34 0.12 0.000429
0.34 0.13 0.001557
0.34 0.14 0.004675
0.34 0.15 0.011938
0.35 0.00 0.000000
0.35 0.01 0.000000
0.35 0.02 0.000000
0.35 0.03 0.000000
0.35 0.04 0.000000
0.35 0.05 0.000000
0.35 0.06 0.000000
0.35 0.07 0.000000
0.35 0.08 0.000000
0.35 0.09 0.000001
0.35 0.10 0.000012
0.35 0.11 0.000072
0.35 0.12 0.000332
0.35 0.13 0.001227
0.35 0.14 0.003756
0.35 0.15 0.009773
0.36 0.00 0.000000
0.36 0.01 0.000000
0.36 0.02 0.000000
0.36 0.03 0.000000
0.36 0.04 0.000000
0.36 0.05 0.000000
0.36 0.06 0.000000
0.36 0.07 0.000000
0.36 0.08 0.000000
0.36 0.09 0.000001
0.36 0.10 0.000009
0.36 0.11 0.000054
0.36 0.12 0.000254
0.36 0.13 0.000960
0.36 0.14 0.002995
0.36 0.15 0.007942
0.37 0.00 0.000000
0.37 0.01 0.000000
0.37 0.02 0.000000
0.37 0.03 0.000000
0.37 0.04 0.000000
0.37 0.05 0.000000
0.37 0.06 0.000000
0.37 0.07 0.000000
0.37 0.08 0.000000
0.37 0.09 0.000001
0.37 0.10 0.000006
0.37 0.11 0.000040
0.37 0.12 0.000194
0.37 0.13 0.000745
0.37 0.14 0.002370
0.37 0.15 0.006404
0.38 0.00 0.000000
0.38 0.01 0.000000
0.38 0.02 0.000000
0.38 0.03 0.000000
0.38 0.04 0.000000
0.38 0.05 0.000000
0.38 0.06 0.000000
0.38 0.07 0.000000
0.38 0.08 0.000000
0.38 0.09 0.000001
0.38 0.10 0.000005
0.38 0.11 0.000030
0.38 0.12 0.000146
0.38 0.13 0.000574
0.38 0.14 0.001860
0.38 0.15 0.005123
0.39 0.00 0.000000
0.39 0.01 0.000000
0.39 0.02 0.000000
0.39 0.03 0.000000
0.39 0.04 0.000000
0.39 0.05 0.000000
0.39 0.06 0.000000
0.39 0.07 0.000000
0.39 0.08 0.000000
0.39 0.09 0.000000
0.39 0.10 0.000003
0.39 0.11 0.000022
0.39 0.12 0.000109
0.39 0.13 0.000438
0.39 0.14 0.001448
0.39 0.15 0.004065
0.40 0.00 0.000000
0.40 0.01 0.000000
0.40 0.02 0.000000
0.40 0.03 0.000000
0.40 0.04 0.000000
0.40 0.05 0.000000
0.40 0.06 0.000000
0.40 0.07 0.000000
0.40 0.08 0.000000
0.40 0.09 0.000000
0.40 0.10 0.000002
0.40 0.11 0.000016
0.40 0.12 0.000081
0.40 0.13 0.000332
0.40 0.14 0.001118
0.40 0.15 0.003198
0.41 0.00 0.000000
0.41 0.01 0.000000
0.41 0.02 0.000000
0.41 0.03 0.000000
0.41 0.04 0.000000
0.41 0.05 0.000000
0.41 0.06 0.000000
0.41 0.07 0.000000
0.41 0.08 0.000000
0.41 0.09 0.000000
0.41 0.10 0.000002
0.41 0.11 0.000011
0.41 0.12 0.000060
0.41 0.13 0.000249
0.41 0.14 0.000855
0.41 0.15 0.002494
0.42 0.00 0.000000
0.42 0.01 0.000000
0.42 0.02 0.000000
0.42 0.03 0.000000
0.42 0.04 0.000000
0.42 0.05 0.000000
0.42 0.06 0.000000
0.42 0.07 0.000000
0.42 0.08 0.000000
0.42 0.09 0.000000
0.42 0.10 0.000001
0.42 0.11 0.000008
0.42 0.12 0.000044
0.42 0.13 0.000185
0.42 0.14 0.000648
0.42 0.15 0.001927
0.43 0.00 0.000000
0.43 0.01 0.000000
0.43 0.02 0.000000
0.43 0.03 0.000000
0.43 0.04 0.000000
0.43 0.05 0.000000
0.43 0.06 0.000000
0.43 0.07 0.000000
0.43 0.08 0.000000
0.43 0.09 0.000000
0.43 0.10 0.000001
0.43 0.11 0.000006
0.43 0.12 0.000031
0.43 0.13 0.000136
0.43 0.14 0.000486
0.43 0.15 0.001475
0.44 0.00 0.000000
0.44 0.01 0.000000
0.44 0.02 0.000000
0.44 0.03 0.000000
0.44 0.04 0.000000
0.44 0.05 0.000000
0.44 0.06 0.000000
0.44 0.07 0.000000
0.44 0.08 0.000000
0.44 0.09 0.000000
0.44 0.10 0.000001
0.44 0.11 0.000004
0.44 0.12 0.000022
0.44 0.13 0.000099
0.44 0.14 0.000362
0.44 0.15 0.001118
0.45 0.00 0.000000
0.45 0.01 0.000000
0.45 0.02 0.000000
0.45 0.03 0.000000
0.45 0.04 0.000000
0.45 0.05 0.000000
0.45 0.06 0.000000
0.45 0.07 0.000000
0.45 0.08 0.000000
0.45 0.09 0.000000
0.45 0.10 0.000000
0.45 0.11 0.000003
0.45 0.12 0.000016
0.45 0.13 0.000072
0.45 0.14 0.000266
0.45 0.15 0.000838
0.46 0.00 0.000000
0.46 0.01 0.000000
0.46 0.02 0.000000
0.46 0.03 0.000000
0.46 0.04 0.000000
0.46 0.05 0.000000
0.46 0.06 0.000000
0.46 0.07 0.000000
0.46 0.08 0.000000
0.46 0.09 0.000000
0.46 0.10 0.000000
0.46 0.11 0.000002
0.46 0.12 0.000011
0.46 0.13 0.000051
0.46 0.14 0.000194
0.46 0.15 0.000622
0.47 0.00 0.000000
0.47 0.01 0.000000
0.47 0.02 0.000000
0.47 0.03 0.000000
0.47 0.04 0.000000
0.47 0.05 0.000000
0.47 0.06 0.000000
0.47 0.07 0.000000
0.47 0.08 0.000000
0.47 0.09 0.000000
0.47 0.10 0.000000
0.47 0.11 0.000001
0.47 0.12 0.000008
0.47 0.13 0.000036
0.47 0.14 0.000139
0.47 0.15 0.000457
0.48 0.00 0.000000
0.48 0.01 0.000000
0.48 0.02 0.000000
0.48 0.03 0.000000
0.48 0.04 0.000000
0.48 0.05 0.000000
0.48 0.06 0.000000
0.48 0.07 0.000000
0.48 0.08 0.000000
0.48 0.09 0.000000
0.48 0.10 0.000000
0.48 0.11 0.000001
0.48 0.12 0.000005
0.48 0.13 0.000025
0.48 0.14 0.000099
0.48 0.15 0.000332
0.49 0.00 0.000000
0.49 0.01 0.000000
0.49 0.02 0.000000
0.49 0.03 0.000000
0.49 0.04 0.000000
0.49 0.05 0.000000
0.49 0.06 0.000000
0.49 0.07 0.000000
0.49 0.08 0.000000
0.49 0.09 0.000000
0.49 0.10 0.000000
0.49 0.11 0.000001
0.49 0.12 0.000004
0.49 0.13 0.000017
0.49 0.14 0.000070
0.49 0.15 0.000238
0.50 0.00 0.000000
0.50 0.01 0.000000
0.50 0.02 0.000000
0.50 0.03 0.000000
0.50 0.04 0.000000
0.50 0.05 0.000000
0.50 0.06 0.000000
0.50 0.07 0.000000
0.50 0.08 0.000000
0.50 0.09 0.000000
0.50 0.10 0.000000
0.50 0.11 0.000000
0.50 0.12 0.000002
0.50 0.13 0.000012
0.50 0.14 0.000048
0.50 0.15 0.000168
0.51 0.00 0.000000
0.51 0.01 0.000000
0.51 0.02 0.000000
0.51 0.03 0.000000
0.51 0.04 0.000000
0.51 0.05 0.000000
0.51 0.06 0.000000
0.51 0.07 0.000000
0.51 0.08 0.000000
0.51 0.09 0.000000
0.51 0.10 0.000000
0.51 0.11 0.000000
0.51 0.12 0.000002
0.51 0.13 0.000008
0.51 0.14 0.000033
0.51 0.15 0.000118
0.52 0.00 0.000000
0.52 0.01 0.000000
0.52 0.02 0.000000
0.52 0.03 0.000000
0.52 0.04 0.000000
0.52 0.05 0.000000
0.52 0.06 0.000000
0.52 0.07 0.000000
0.52 0.08 0.000000
0.52 0.09 0.000000
0.52 0.10 0.000000
0.52 0.11 0.000000
0.52 0.12 0.000001
0.52 0.13 0.000005
0.52 0.14 0.000022
0.52 0.15 0.000081
0.53 0.00 0.000000
0.53 0.01 0.000000
0.53 0.02 0.000000
0.53 0.03 0.000000
0.53 0.04 0.000000
0.53 0.05 0.000000
0.53 0.06 0.000000
0.53 0.07 0.000000
0.53 0.08 0.000000
0.53 0.09 0.000000
0.53 0.10 0.000000
0.53 0.11 0.000000
0.53 0.12 0.000001
0.53 0.13 0.000003
0.53 0.14 0.000015
0.53 0.15 0.000055
0.54 0.00 0.000000
0.54 0.01 0.000000
0.54 0.02 0.000000
0.54 0.03 0.000000
0.54 0.04 0.000000
0.54 0.05 0.000000
0.54 0.06 0.000000
0.54 0.07 0.000000
0.54 0.08 0.000000
0.54 0.09 0.000000
0.54 0.10 0.000000
0.54 0.11 0.000000
0.54 0.12 0.000000
0.54 0.13 0.000002
0.54 0.14 0.000010
0.54 0.15 0.000037
0.55 0.00 0.000000
0.55 0.01 0.000000
0.55 0.02 0.000000
0.55 0.03 0.000000
0.55 0.04 0.000000
0.55 0.05 0.000000
0.55 0.06 0.000000
0.55 0.07 0.000000
0.55 0.08 0.000000
0.55 0.09 0.000000
0.55 0.10 0.000000
0.55 0.11 0.000000
0.55 0.12 0.000000
0.55 0.13 0.000001
0.55 0.14 0.000006
0.55 0.15 0.000024
0.56 0.00 0.000000
0.56 0.01 0.000000
0.56 0.02 0.000000
0.56 0.03 0.000000
0.56 0.04 0.000000
0.56 0.05 0.000000
0.56 0.06 0.000000
0.56 0.07 0.000000
0.56 0.08 0.000000
0.56 0.09 0.000000
0.56 0.10 0.000000
0.56 0.11 0.000000
0.56 0.12 0.000000
0.56 0.13 0.000001
0.56 0.14 0.000004
0.56 0.15 0.000016
0.57 0.00 0.000000
0.57 0.01 0.000000
0.57 0.02 0.000000
0.57 0.03 0.000000
0.57 0.04 0.000000
0.57 0.05 0.000000
0.57 0.06 0.000000
0.57 0.07 0.000000
0.57 0.08 0.000000
0.57 0.09 0.000000
0.57 0.10 0.000000
0.57 0.11 0.000000
0.57 0.12 0.000000
0.57 0.13 0.000001
0.57 0.14 0.000003
0.57 0.15 0.000010
0.58 0.00 0.000000
0.58 0.01 0.000000
0.58 0.02 0.000000
0.58 0.03 0.000000
0.58 0.04 0.000000
0.58 0.05 0.000000
0.58 0.06 0.000000
0.58 0.07 0.000000
0.58 0.08 0.000000
0.58 0.09 0.000000
0.58 0.10 0.000000
0.58 0.11 0.000000
0.58 0.12 0.000000
0.58 0.13 0.000000
0.58 0.14 0.000002
0.58 0.15 0.000006
0.59 0.00 0.000000
0.59 0.01 0.000000
0.59 0.02 0.000000
0.59 0.03 0.000000
0.59 0.04 0.000000
0.59 0.05 0.000000
0.59 0.06 0.000000
0.59 0.07 0.000000
0.59 0.08 0.000000
0.59 0.09 0.000000
0.59 0.10 0.000000
0.59 0.11 0.000000
0.59 0.12 0.000000
0.59 0.13 0.000000
0.59 0.14 0.000001
0.59 0.15 0.000004
0.60 0.00 0.000000
0.60 0.01 0.000000
0.60 0.02 0.000000
0.60 0.03 0.000000
0.60 0.04 0.000000
0.60 0.05 0.000000
0.60 0.06 0.000000
0.60 0.07 0.000000
0.60 0.08 0.000000
0.60 0.09 0.000000
0.60 0.10 0.000000
0.60 0.11 0.000000
0.60 0.12 0.000000
0.60 0.13 0.000000
0.60 0.14 0.000001
0.60 0.15 0.000002
0.61 0.00 0.000000
0.61 0.01 0.000000
0.61 0.02 0.000000
0.61 0.03 0.000000
0.61 0.04 0.000000
0.61 0.05 0.000000
0.61 0.06 0.000000
0.61 0.07 0.000000
0.61 0.08 0.000000
0.61 0.09 0.000000
0.61 0.10 0.000000
0.61 0.11 0.000000
0.61 0.12 0.000000
0.61 0.13 0.000000
0.61 0.14 0.000000
0.61 0.15 0.000001
0.62 0.00 0.000000
0.62 0.01 0.000000
0.62 0.02 0.000000
0.62 0.03 0.000000
0.62 0.04 0.000000
0.62 0.05 0.000000
0.62 0.06 0.000000
0.62 0.07 0.000000
0.62 0.08 0.000000
0.62 0.09 0.000000
0.62 0.10 0.000000
0.62 0.11 0.000000
0.62 0.12 0.000000
0.62 0.13 0.000000
0.62 0.14 0.000000
0.62 0.15 0.000001
0.63 0.00 0.000000
0.63 0.01 0.000000
0.63 0.02 0.000000
0.63 0.03 0.000000
0.63 0.04 0.000000
0.63 0.05 0.000000
0.63 0.06 0.000000
0.63 0.07 0.000000
0.63 0.08 0.000000
0.63 0.09 0.000000
0.63 0.10 0.000000
0.63 0.11 0.000000
0.63 0.12 0.000000
0.63 0.13 0.000000
0.63 0.14 0.000000
0.63 0.15 0.000000
0.64 0.00 0.000000
0.64 0.01 0.000000
0.64 0.02 0.000000
0.64 0.03 0.000000
0.64 0.04 0.000000
0.64 0.05 0.000000
0.64 0.06 0.000000
0.64 0.07 0.000000
0.64 0.08 0.000000
0.64 0.09 0.000000
0.64 0.10 0.000000
0.64 0.11 0.000000
0.64 0.12 0.000000
0.64 0.13 0.000000
0.64 0.14 0.000000
0.64 0.15 0.000000
0.65 0.00 0.000000
0.65 0.01 0.000000
0.65 0.02 0.000000
0.65 0.03 0.000000
0.65 0.04 0.000000
0.65 0.05 0.000000
0.65 0.06 0.000000
0.65 0.07 0.000000
0.65 0.08 0.000000
0.65 0.09 0.000000
0.65 0.10 0.000000
0.65 0.11 0.000000
0.65 0.12 0.000000
0.65 0.13 0.000000
0.65 0.14 0.000000
0.65 0.15 0.000000
0.66 0.00 0.000000
0.66 0.01 0.000000
0.66 0.02 0.000000
0.66 0.03 0.000000
0.66 0.04 0.000000
0.66 0.05 0.000000
0.66 0.06 0.000000
0.66 0.07 0.000000
0.66 0.08 0.000000
0.66 0.09 0.000000
0.66 0.10 0.000000
0.66 0.11 0.000000
0.66 0.12 0.000000
0.66 0.13 0.000000
0.66 0.14 0.000000
0.66 0.15 0.000000
0.67 0.00 0.000000
0.67 0.01 0.000000
0.67 0.02 0.000000
0.67 0.03 0.000000
0.67 0.04 0.000000
0.67 0.05 0.000000
0.67 0.06 0.000000
0.67 0.07 0.000000
0.67 0.08 0.000000
0.67 0.09 0.000000
0.67 0.10 0.000000
0.67 0.11 0.000000
0.67 0.12 0.000000
0.67 0.13 0.000000
0.67 0.14 0.000000
0.67 0.15 0.000000
0.68 0.00 0.000000
0.68 0.01 0.000000
0.68 0.02 0.000000
0.68 0.03 0.000000
0.68 0.04 0.000000
0.68 0.05 0.000000
0.68 0.06 0.000000
0.68 0.07 0.000000
0.68 0.08 0.000000
0.68 0.09 0.000000
0.68 0.10 0.000000
0.68 0.11 0.000000
0.68 0.12 0.000000
0.68 0.13 0.000000
0.68 0.14 0.000000
0.68 0.15 0.000000
0.69 0.00 0.000000
0.69 0.01 0.000000
0.69 0.02 0.000000
0.69 0.03 0.000000
0.69 0.04 0.000000
0.69 0.05 0.000000
0.69 0.06 0.000000
0.69 0.07 0.000000
0.69 0.08 0.000000
0.69 0.09 0.000000
0.69 0.10 0.000000
0.69 0.11 0.000000
0.69 0.12 0.000000
0.69 0.13 0.000000
0.69 0.14 0.000000
0.69 0.15 0.000000
0.70 0.00 0.000000
0.70 0.01 0.000000
0.70 0.02 0.000000
0.70 0.03 0.000000
0.70 0.04 0.000000
0.70 0.05 0.000000
0.70 0.06 0.000000
0.70 0.07 0.000000
0.70 0.08 0.000000
0.70 0.09 0.000000
0.70 0.10 0.000000
0.70 0.11 0.000000
0.70 0.12 0.000000
0.70 0.13 0.000000
0.70 0.14 0.000000
0.70 0.15 0.000000
0.71 0.00 0.000000
0.71 0.01 0.000000
0.71 0.02 0.000000
0.71 0.03 0.000000
0.71 0.04 0.000000
0.71 0.05 0.000000
0.71 0.06 0.000000
0.71 0.07 0.000000
0.71 0.08 0.000000
0.71 0.09 0.000000
0.71 0.10 0.000000
0.71 0.11 0.000000
0.71 0.12 0.000000
0.71 0.13 0.000000
0.71 0.14 0.000000
0.71 0.15 0.000000
0.72 0.00 0.000000
0.72 0.01 0.000000
0.72 0.02 0.000000
0.72 0.03 0.000000
0.72 0.04 0.000000
0.72 0.05 0.000000
0.72 0.06 0.000000
0.72 0.07 0.000000
0.72 0.08 0.000000
0.72 0.09 0.000000
0.72 0.10 0.000000
0.72 0.11 0.000000
0.72 0.12 0.000000
0.72 0.13 0.000000
0.72 0.14 0.000000
0.72 0.15 0.000000
0.73 0.00 0.000000
0.73 0.01 0.000000
0.73 0.02 0.000000
0.73 0.03 0.000000
0.73 0.04 0.000000
0.73 0.05 0.000000
0.73 0.06 0.000000
0.73 0.07 0.000000
0.73 0.08 0.000000
0.73 0.09 0.000000
0.73 0.10 0.000000
0.73 0.11 0.000000
0.73 0.12 0.000000
0.73 0.13 0.000000
0.73 0.14 0.000000
0.73 0.15 0.000000
0.74 0.00 0.000000
0.74 0.01 0.000000
0.74 0.02 0.000000
0.74 0.03 0.000000
0.74 0.04 0.000000
0.74 0.05 0.000000
0.74 0.06 0.000000
0.74 0.07 0.000000
0.74 0.08 0.000000
0.74 0.09 0.000000
0.74 0.10 0.000000
0.74 0.11 0.000000
0.74 0.12 0.000000
0.74 0.13 0.000000
0.74 0.14 0.000000
0.74 0.15 0.000000
0.75 0.00 0.000000
0.75 0.01 0.000000
0.75 0.02 0.000000
0.75 0.03 0.000000
0.75 0.04 0.000000
0.75 0.05 0.000000
0.75 0.06 0.000000
0.75 0.07 0.000000
0.75 0.08 0.000000
0.75 0.09 0.000000
0.75 0.10 0.000000
0.75 0.11 0.000000
0.75 0.12 0.000000
0.75 0.13 0.000000
0.75 0.14 0.000000
0.75 0.15 0.000000
0.76 0.00 0.000000
0.76 0.01 0.000000
0.76 0.02 0.000000
0.76 0.03 0.000000
0.76 0.04 0.000000
0.76 0.05 0.000000
0.76 0.06 0.000000
0.76 0.07 0.000000
0.76 0.08 0.000000
0.76 0.09 0.000000
0.76 0.10 0.000000
0.76 0.11 0.000000
0.76 0.12 0.000000
0.76 0.13 0.000000
0.76 0.14 0.000000
0.76 0.15 0.000000
0.77 0.00 0.000000
0.77 0.01 0.000000
0.77 0.02 0.000000
0.77 0.03 0.000000
0.77 0.04 0.000000
0.77 0.05 0.000000
0.77 0.06 0.000000
0.77 0.07 0.000000
0.77 0.08 0.000000
0.77 0.09 0.000000
0.77 0.10 0.000000
0.77 0.11 0.000000
0.77 0.12 0.000000
0.77 0.13 0.000000
0.77 0.14 0.000000
0.77 0.15 0.000000
0.78 0.00 0.000000
0.78 0.01 0.000000
0.78 0.02 0.000000
0.78 0.03 0.000000
0.78 0.04 0.000000
0.78 0.05 0.000000
0.78 0.06 0.000000
0.78 0.07 0.000000
0.78 0.08 0.000000
0.78 0.09 0.000000
0.78 0.10 0.000000
0.78 0.11 0.000000
0.78 0.12 0.000000
0.78 0.13 0.000000
0.78 0.14 0.000000
0.78 0.15 0.000000
0.79 0.00 0.000000
0.79 0.01 0.000000
0.79 0.02 0.000000
0.79 0.03 0.000000
0.79 0.04 0.000000
0.79 0.05 0.000000
0.79 0.06 0.000000
0.79 0.07 0.000000
0.79 0.08 0.000000
0.79 0.09 0.000000
0.79 0.10 0.000000
0.79 0.11 0.000000
0.79 0.12 0.000000
0.79 0.13 0.000000
0.79 0.14 0.000000
0.79 0.15 0.000000
0.80 0.00 0.000000
0.80 0.01 0.000000
0.80 0.02 0.000000
0.80 0.03 0.000000
0.80 0.04 0.000000
0.80 0.05 0.000000
0.80 0.06 0.000000
0.80 0.07 0.000000
0.80 0.08 0.000000
0.80 0.09 0.000000
0.80 0.10 0.000000
0.80 0.11 0.000000
0.80 0.12 0.000000
0.80 0.13 0.000000
0.80 0.14 0.000000
0.80 0.15 0.000000
0.81 0.00 0.000000
0.81 0.01 0.000000
0.81 0.02 0.000000
0.81 0.03 0.000000
0.81 0.04 0.000000
0.81 0.05 0.000000
0.81 0.06 0.000000
0.81 0.07 0.000000
0.81 0.08 0.000000
0.81 0.09 0.000000
0.81 0.10 0.000000
0.81 0.11 0.000000
0.81 0.12 0.000000
0.81 0.13 0.000000
0.81 0.14 0.000000
0.81 0.15 0.000000
0.82 0.00 0.000000
0.82 0.01 0.000000
0.82 0.02 0.000000
0.82 0.03 0.000000
0.82 0.04 0.000000
0.82 0.05 0.000000
0.82 0.06 0.000000
0.82 0.07 0.000000
0.82 0.08 0.000000
0.82 0.09 0.000000
0.82 0.10 0.000000
0.82 0.11 0.000000
0.82 0.12 0.000000
0.82 0.13 0.000000
0.82 0.14 0.000000
0.82 0.15 0.000000
0.83 0.00 0.000000
0.83 0.01 0.000000
0.83 0.02 0.000000
0.83 0.03 0.000000
0.83 0.04 0.000000
0.83 0.05 0.000000
0.83 0.06 0.000000
0.83 0.07 0.000000
0.83 0.08 0.000000
0.83 0.09 0.000000
0.83 0.10 0.000000
0.83 0.11 0.000000
0.83 0.12 0.000000
0.83 0.13 0.000000
0.83 0.14 0.000000
0.83 0.15 0.000000
0.84 0.00 0.000000
0.84 0.01 0.000000
0.84 0.02 0.000000
0.84 0.03 0.000000
0.84 0.04 0.000000
0.84 0.05 0.000000
0.84 0.06 0.000000
0.84 0.07 0.000000
0.84 0.08 0.000000
0.84 0.09 0.000000
0.84 0.10 0.000000
0.84 0.11 0.000000
0.84 0.12 0.000000
0.84 0.13 0.000000
0.84 0.14 0.000000
0.84 0.15 0.000000
0.85 0.00 0.000000
0.85 0.01 0.000000
0.85 0.02 0.000000
0.85 0.03 0.000000
0.85 0.04 0.000000
0.85 0.05 0.000000
0.85 0.06 0.000000
0.85 0.07 0.000000
0.85 0.08 0.000000
0.85 0.09 0.000000
0.85 0.10 0.000000
0.85 0.11 0.000000
0.85 0.12 0.000000
0.85 0.13 0.000000
0.85 0.14 0.000000
0.85 0.15 0.000000
0.86 0.00 0.000000
0.86 0.01 0.000000
0.86 0.02 0.000000
0.86 0.03 0.000000
0.86 0.04 0.000000
0.86 0.05 0.000000
0.86 0.06 0.000000
0.86 0.07 0.000000
0.86 0.08 0.000000
0.86 0.09 0.000000
0.86 0.10 0.000000
0.86 0.11 0.000000
0.86 0.12 0.000000
0.86 0.13 0.000000
0.86 0.14 0.000000
0.86 0.15 0.000000
0.87 0.00 0.000000
0.87 0.01 0.000000
0.87 0.02 0.000000
0.87 0.03 0.000000
0.87 0.04 0.000000
0.87 0.05 0.000000
0.87 0.06 0.000000
0.87 0.07 0.000000
0.87 0.08 0.000000
0.87 0.09 0.000000
0.87 0.10 0.000000
0.87 0.11 0.000000
0.87 0.12 0.000000
0.87 0.13 0.000000
0.87 0.14 0.000000
0.87 0.15 0.000000
0.88 0.00 0.000000
0.88 0.01 0.000000
0.88 0.02 0.000000
0.88 0.03 0.000000
0.88 0.04 0.000000
0.88 0.05 0.000000
0.88 0.06 0.000000
0.88 0.07 0.000000
0.88 0.08 0.000000
0.88 0.09 0.000000
0.88 0.10 0.000000
0.88 0.11 0.000000
0.88 0.12 0.000000
0.88 0.13 0.000000
0.88 0.14 0.000000
0.88 0.15 0.000000
0.89 0.00 0.000000
0.89 0.01 0.000000
0.89 0.02 0.000000
0.89 0.03 0.000000
0.89 0.04 0.000000
0.89 0.05 0.000000
0.89 0.06 0.000000
0.89 0.07 0.000000
0.89 0.08 0.000000
0.89 0.09 0.000000
0.89 0.10 0.000000
0.89 0.11 0.000000
0.89 0.12 0.000000
0.89 0.13 0.000000
0.89 0.14 0.000000
0.89 0.15 0.000000
0.90 0.00 0.000000
0.90 0.01 0.000000
0.90 0.02 0.000000
0.90 0.03 0.000000
0.90 0.04 0.000000
0.90 0.05 0.000000
0.90 0.06 0.000000
0.90 0.07 0.000000
0.90 0.08 0.000000
0.90 0.09 0.000000
0.90 0.10 0.000000
0.90 0.11 0.000000
0.90 0.12 0.000000
0.90 0.13 0.000000
0.90 0.14 0.000000
0.90 0.15 0.000000
0.91 0.00 0.000000
0.91 0.01 0.000000
0.91 0.02 0.000000
0.91 0.03 0.000000
0.91 0.04 0.000000
0.91 0.05 0.000000
0.91 0.06 0.000000
0.91 0.07 0.000000
0.91 0.08 0.000000
0.91 0.09 0.000000
0.91 0.10 0.000000
0.91 0.11 0.000000
0.91 0.12 0.000000
0.91 0.13 0.000000
0.91 0.14 0.000000
0.91 0.15 0.000000
0.92 0.00 0.000000
0.92 0.01 0.000000
0.92 0.02 0.000000
0.92 0.03 0.000000
0.92 0.04 0.000000
0.92 0.05 0.000000
0.92 0.06 0.000000
0.92 0.07 0.000000
0.92 0.08 0.000000
0.92 0.09 0.000000
0.92 0.10 0.000000
0.92 0.11 0.000000
0.92 0.12 0.000000
0.92 0.13 0.000000
0.92 0.14 0.000000
0.92 0.15 0.000000
0.93 0.00 0.000000
0.93 0.01 0.000000
0.93 0.02 0.000000
0.93 0.03 0.000000
0.93 0.04 0.000000
0.93 0.05 0.000000
0.93 0.06 0.000000
0.93 0.07 0.000000
0.93 0.08 0.000000
0.93 0.09 0.000000
0.93 0.10 0.000000
0.93 0.11 0.000000
0.93 0.12 0.000000
0.93 0.13 0.000000
0.93 0.14 0.000000
0.93 0.15 0.000000
0.94 0.00 0.000000
0.94 0.01 0.000000
0.94 0.02 0.000000
0.94 0.03 0.000000
0.94 0.04 0.000000
0.94 0.05 0.000000
0.94 0.06 0.000000
0.94 0.07 0.000000
0.94 0.08 0.000000
0.94 0.09 0.000000
0.94 0.10 0.000000
0.94 0.11 0.000000
0.94 0.12 0.000000
0.94 0.13 0.000000
0.94 0.14 0.000000
0.94 0.15 0.000000
0.95 0.00 0.000000
0.95 0.01 0.000000
0.95 0.02 0.000000
0.95 0.03 0.000000
0.95 0.04 0.000000
0.95 0.05 0.000000
0.95 0.06 0.000000
0.95 0.07 0.000000
0.95 0.08 0.000000
0.95 0.09 0.000000
0.95 0.10 0.000000
0.95 0.11 0.000000
0.95 0.12 0.000000
0.95 0.13 0.000000
0.95 0.14 0.000000
0.95 0.15 0.000000
0.96 0.00 0.000000
0.96 0.01 0.000000
0.96 0.02 0.000000
0.96 0.03 0.000000
0.96 0.04 0.000000
0.96 0.05 0.000000
0.96 0.06 0.000000
0.96 0.07 0.000000
0.96 0.08 0.000000
0.96 0.09 0.000000
0.96 0.10 0.000000
0.96 0.11 0.000000
0.96 0.12 0.000000
0.96 0.13 0.000000
0.96 0.14 0.000000
0.96 0.15 0.000000
0.97 0.00 0.000000
0.97 0.01 0.000000
0.97 0.02 0.000000
0.97 0.03 0.000000
0.97 0.04 0.000000
0.97 0.05 0.000000
0.97 0.06 0.000000
0.97 0.07 0.000000
0.97 0.08 0.000000
0.97 0.09 0.000000
0.97 0.10 0.000000
0.97 0.11 0.000000
0.97 0.12 0.000000
0.97 0.13 0.000000
0.97 0.14 0.000000
0.97 0.15 0.000000
0.98 0.00 0.000000
0.98 0.01 0.000000
0.98 0.02 0.000000
0.98 0.03 0.000000
0.98 0.04 0.000000
0.98 0.05 0.000000
0.98 0.06 0.000000
0.98 0.07 0.000000
0.98 0.08 0.000000
0.98 0.09 0.000000
0.98 0.10 0.000000
0.98 0.11 0.000000
0.98 0.12 0.000000
0.98 0.13 0.000000
0.98 0.14 0.000000
0.98 0.15 0.000000
0.99 0.00 0.000000
0.99 0.01 0.000000
0.99 0.02 0.000000
0.99 0.03 0.000000
0.99 0.04 0.000000
0.99 0.05 0.000000
0.99 0.06 0.000000
0.99 0.07 0.000000
0.99 0.08 0.000000
0.99 0.09 0.000000
0.99 0.10 0.000000
0.99 0.11 0.000000
0.99 0.12 0.000000
0.99 0.13 0.000000
0.99 0.14 0.000000
0.99 0.15 0.000000
1.00 0.00 0.000000
1.00 0.01 0.000000
1.00 0.02 0.000000
1.00 0.03 0.000000
1.00 0.04 0.000000
1.00 0.05 0.000000
1.00 0.06 0.000000
1.00 0.07 0.000000
1.00 0.08 0.000000
1.00 0.09 0.000000
1.00 0.10 0.000000
1.00 0.11 0.000000
1.00 0.12 0.000000
1.00 0.13 0.000000
1.00 0.14 0.000000
1.00 0.15 0.000000


==> attacker-model-plots/replica_risk_3.7.dat <==
fi br risk
0.00 0.00 0.000000
0.00 0.01 0.000000
0.00 0.02 0.000001
0.00 0.03 0.001444
0.00 0.04 0.060750
0.00 0.05 0.364218
0.00 0.06 0.758181
0.00 0.07 0.949177
0.00 0.08 0.993586
0.00 0.09 0.999468
0.00 0.10 0.999969
0.00 0.11 0.999999
0.00 0.12 1.000000
0.00 0.13 1.000000
0.00 0.14 1.000000
0.00 0.15 1.000000
0.01 0.00 0.000000
0.01 0.01 0.000000
0.01 0.02 0.000001
0.01 0.03 0.001234
0.01 0.04 0.054727
0.01 0.05 0.343412
0.01 0.06 0.739260
0.01 0.07 0.942301
0.01 0.08 0.992305
0.01 0.09 0.999324
0.01 0.10 0.999958
0.01 0.11 0.999998
0.01 0.12 1.000000
0.01 0.13 1.000000
0.01 0.14 1.000000
0.01 0.15 1.000000
0.02 0.00 0.000000
0.02 0.01 0.000000
0.02 0.02 0.000001
0.02 0.03 0.001052
0.02 0.04 0.049149
0.02 0.05 0.322931
0.02 0.06 0.719468
0.02 0.07 0.934659
0.02 0.08 0.990793
0.02 0.09 0.999144
0.02 0.10 0.999943
0.02 0.11 0.999997
0.02 0.12 1.000000
0.02 0.13 1.000000
0.02 0.14 1.000000
0.02 0.15 1.000000
0.03 0.00 0.000000
0.03 0.01 0.000000
0.03 0.02 0.000000
0.03 0.03 0.000893
0.03 0.04 0.044000
0.03 0.05 0.302837
0.03 0.06 0.698834
0.03 0.07 0.926195
0.03 0.08 0.989014
0.03 0.09 0.998919
0.03 0.10 0.999924
0.03 0.11 0.999996
0.03 0.12 1.000000
0.03 0.13 1.000000
0.03 0.14 1.000000
0.03 0.15 1.000000
0.04 0.00 0.000000
0.04 0.01 0.000000
0.04 0.02 0.000000
0.04 0.03 0.000755
0.04 0.04 0.039264
0.04 0.05 0.283188
0.04 0.06 0.677392
0.04 0.07 0.916852
0.04 0.08 0.986927
0.04 0.09 0.998638
0.04 0.10 0.999899
0.04 0.11 0.999994
0.04 0.12 1.000000
0.04 0.13 1.000000
0.04 0.14 1.000000
0.04 0.15 1.000000
0.05 0.00 0.000000
0.05 0.01 0.000000
0.05 0.02 0.000000
0.05 0.03 0.000637
0.05 0.04 0.034921
0.05 0.05 0.264039
0.05 0.06 0.655187
0.05 0.07 0.906571
0.05 0.08 0.984489
0.05 0.09 0.998291
0.05 0.10 0.999866
0.05 0.11 0.999992
0.05 0.12 1.000000
0.05 0.13 1.000000
0.05 0.14 1.000000
0.05 0.15 1.000000
0.06 0.00 0.000000
0.06 0.01 0.000000
0.06 0.02 0.000000
0.06 0.03 0.000535
0.06 0.04 0.030953
0.06 0.05 0.245443
0.06 0.06 0.632272
0.06 0.07 0.895299
0.06 0.08 0.981650
0.06 0.09 0.997861
0.06 0.10 0.999822
0.06 0.11 0.999989
0.06 0.12 0.999999
0.06 0.13 1.000000
0.06 0.14 1.000000
0.06 0.15 1.000000
0.07 0.00 0.000000
0.07 0.01 0.000000
0.07 0.02 0.000000
0.07 0.03 0.000448
0.07 0.04 0.027341
0.07 0.05 0.227448
0.07 0.06 0.608706
0.07 0.07 0.882984
0.07 0.08 0.978355
0.07 0.09 0.997330
0.07 0.10 0.999765
0.07 0.11 0.999984
0.07 0.12 0.999999
0.07 0.13 1.000000
0.07 0.14 1.000000
0.07 0.15 1.000000
0.08 0.00 0.000000
0.08 0.01 0.000000
0.08 0.02 0.000000
0.08 0.03 0.000374
0.08 0.04 0.024064
0.08 0.05 0.210097
0.08 0.06 0.584559
0.08 0.07 0.869576
0.08 0.08 0.974544
0.08 0.09 0.996679
0.08 0.10 0.999690
0.08 0.11 0.999978
0.08 0.12 0.999999
0.08 0.13 1.000000
0.08 0.14 1.000000
0.08 0.15 1.000000
0.09 0.00 0.000000
0.09 0.01 0.000000
0.09 0.02 0.000000
0.09 0.03 0.000311
0.09 0.04 0.021103
0.09 0.05 0.193429
0.09 0.06 0.559907
0.09 0.07 0.855033
0.09 0.08 0.970153
0.09 0.09 0.995883
0.09 0.10 0.999593
0.09 0.11 0.999970
0.09 0.12 0.999998
0.09 0.13 1.000000
0.09 0.14 1.000000
0.09 0.15 1.000000
0.10 0.00 0.000000
0.10 0.01 0.000000
0.10 0.02 0.000000
0.10 0.03 0.000257
0.10 0.04 0.018437
0.10 0.05 0.177477
0.10 0.06 0.534836
0.10 0.07 0.839318
0.10 0.08 0.965113
0.10 0.09 0.994911
0.10 0.10 0.999468
0.10 0.11 0.999958
0.10 0.12 0.999997
0.10 0.13 1.000000
0.10 0.14 1.000000
0.10 0.15 1.000000
0.11 0.00 0.000000
0.11 0.01 0.000000
0.11 0.02 0.000000
0.11 0.03 0.000212
0.11 0.04 0.016046
0.11 0.05 0.162271
0.11 0.06 0.509436
0.11 0.07 0.822401
0.11 0.08 0.959350
0.11 0.09 0.993732
0.11 0.10 0.999306
0.11 0.11 0.999942
0.11 0.12 0.999996
0.11 0.13 1.000000
0.11 0.14 1.000000
0.11 0.15 1.000000
0.12 0.00 0.000000
0.12 0.01 0.000000
0.12 0.02 0.000000
0.12 0.03 0.000174
0.12 0.04 0.013910
0.12 0.05 0.147833
0.12 0.06 0.483804
0.12 0.07 0.804263
0.12 0.08 0.952785
0.12 0.09 0.992305
0.12 0.10 0.999098
0.12 0.11 0.999920
0.12 0.12 0.999994
0.12 0.13 1.000000
0.12 0.14 1.000000
0.12 0.15 1.000000
0.13 0.00 0.000000
0.13 0.01 0.000000
0.13 0.02 0.000000
0.13 0.03 0.000142
0.13 0.04 0.012010
0.13 0.05 0.134178
0.13 0.06 0.458043
0.13 0.07 0.784892
0.13 0.08 0.945338
0.13 0.09 0.990586
0.13 0.10 0.998832
0.13 0.11 0.999890
0.13 0.12 0.999992
0.13 0.13 0.999999
0.13 0.14 1.000000
0.13 0.15 1.000000
0.14 0.00 0.000000
0.14 0.01 0.000000
0.14 0.02 0.000000
0.14 0.03 0.000116
0.14 0.04 0.010327
0.14 0.05 0.121319
0.14 0.06 0.432258
0.14 0.07 0.764292
0.14 0.08 0.936924
0.14 0.09 0.988522
0.14 0.10 0.998493
0.14 0.11 0.999850
0.14 0.12 0.999988
0.14 0.13 0.999999
0.14 0.14 1.000000
0.14 0.15 1.000000
0.15 0.00 0.000000
0.15 0.01 0.000000
0.15 0.02 0.000000
0.15 0.03 0.000094
0.15 0.04 0.008842
0.15 0.05 0.109260
0.15 0.06 0.406559
0.15 0.07 0.742474
0.15 0.08 0.927457
0.15 0.09 0.986057
0.15 0.10 0.998063
0.15 0.11 0.999795
0.15 0.12 0.999983
0.15 0.13 0.999999
0.15 0.14 1.000000
0.15 0.15 1.000000
0.16 0.00 0.000000
0.16 0.01 0.000000
0.16 0.02 0.000000
0.16 0.03 0.000076
0.16 0.04 0.007537
0.16 0.05 0.098000
0.16 0.06 0.381057
0.16 0.07 0.719468
0.16 0.08 0.916852
0.16 0.09 0.983123
0.16 0.10 0.997519
0.16 0.11 0.999722
0.16 0.12 0.999975
0.16 0.13 0.999998
0.16 0.14 1.000000
0.16 0.15 1.000000
0.17 0.00 0.000000
0.17 0.01 0.000000
0.17 0.02 0.000000
0.17 0.03 0.000061
0.17 0.04 0.006397
0.17 0.05 0.087533
0.17 0.06 0.355860
0.17 0.07 0.695315
0.17 0.08 0.905023
0.17 0.09 0.979648
0.17 0.10 0.996836
0.17 0.11 0.999625
0.17 0.12 0.999965
0.17 0.13 0.999997
0.17 0.14 1.000000
0.17 0.15 1.000000
0.18 0.00 0.000000
0.18 0.01 0.000000
0.18 0.02 0.000000
0.18 0.03 0.000049
0.18 0.04 0.005404
0.18 0.05 0.077848
0.18 0.06 0.331080
0.18 0.07 0.670073
0.18 0.08 0.891889
0.18 0.09 0.975548
0.18 0.10 0.995979
0.18 0.11 0.999495
0.18 0.12 0.999950
0.18 0.13 0.999996
0.18 0.14 1.000000
0.18 0.15 1.000000
0.19 0.00 0.000000
0.19 0.01 0.000000
0.19 0.02 0.000000
0.19 0.03 0.000039
0.19 0.04 0.004544
0.19 0.05 0.068927
0.19 0.06 0.306822
0.19 0.07 0.643815
0.19 0.08 0.877374
0.19 0.09 0.970736
0.19 0.10 0.994911
0.19 0.11 0.999324
0.19 0.12 0.999929
0.19 0.13 0.999994
0.19 0.14 1.000000
0.19 0.15 1.000000
0.20 0.00 0.000000
0.20 0.01 0.000000
0.20 0.02 0.000000
0.20 0.03 0.000031
0.20 0.04 0.003802
0.20 0.05 0.060750
0.20 0.06 0.283188
0.20 0.07 0.616629
0.20 0.08 0.861407
0.20 0.09 0.965113
0.20 0.10 0.993586
0.20 0.11 0.999098
0.20 0.12 0.999899
0.20 0.13 0.999991
0.20 0.14 0.999999
0.20 0.15 1.000000
0.21 0.00 0.000000
0.21 0.01 0.000000
0.21 0.02 0.000000
0.21 0.03 0.000024
0.21 0.04 0.003166
0.21 0.05 0.053291
0.21 0.06 0.260274
0.21 0.07 0.588620
0.21 0.08 0.843929
0.21 0.09 0.958575
0.21 0.10 0.991950
0.21 0.11 0.998802
0.21 0.12 0.999858
0.21 0.13 0.999986
0.21 0.14 0.999999
0.21 0.15 1.000000
0.22 0.00 0.000000
0.22 0.01 0.000000
0.22 0.02 0.000000
0.22 0.03 0.000019
0.22 0.04 0.002623
0.22 0.05 0.046522
0.22 0.06 0.238171
0.22 0.07 0.559907
0.22 0.08 0.824892
0.22 0.09 0.951009
0.22 0.10 0.989939
0.22 0.11 0.998415
0.22 0.12 0.999801
0.22 0.13 0.999979
0.22 0.14 0.999998
0.22 0.15 1.000000
0.23 0.00 0.000000
0.23 0.01 0.000000
0.23 0.02 0.000000
0.23 0.03 0.000015
0.23 0.04 0.002161
0.23 0.05 0.040410
0.23 0.06 0.216957
0.23 0.07 0.530623
0.23 0.08 0.804263
0.23 0.09 0.942301
0.23 0.10 0.987480
0.23 0.11 0.997913
0.23 0.12 0.999722
0.23 0.13 0.999970
0.23 0.14 0.999997
0.23 0.15 1.000000
0.24 0.00 0.000000
0.24 0.01 0.000000
0.24 0.02 0.000000
0.24 0.03 0.000011
0.24 0.04 0.001772
0.24 0.05 0.034921
0.24 0.06 0.196706
0.24 0.07 0.500913
0.24 0.08 0.782025
0.24 0.09 0.932327
0.24 0.10 0.984489
0.24 0.11 0.997264
0.24 0.12 0.999615
0.24 0.13 0.999955
0.24 0.14 0.999996
0.24 0.15 1.000000
0.25 0.00 0.000000
0.25 0.01 0.000000
0.25 0.02 0.000000
0.25 0.03 0.000009
0.25 0.04 0.001444
0.25 0.05 0.030017
0.25 0.06 0.177477
0.25 0.07 0.470933
0.25 0.08 0.758181
0.25 0.09 0.920967
0.25 0.10 0.980871
0.25 0.11 0.996431
0.25 0.12 0.999468
0.25 0.13 0.999934
0.25 0.14 0.999993
0.25 0.15 0.999999
0.26 0.00 0.000000
0.26 0.01 0.000000
0.26 0.02 0.000000
0.26 0.03 0.000007
0.26 0.04 0.001171
0.26 0.05 0.025662
0.26 0.06 0.159321
0.26 0.07 0.440849
0.26 0.08 0.732758
0.26 0.09 0.908099
0.26 0.10 0.976518
0.26 0.11 0.995367
0.26 0.12 0.999268
0.26 0.13 0.999905
0.26 0.14 0.999989
0.26 0.15 0.999999
0.27 0.00 0.000000
0.27 0.01 0.000000
0.27 0.02 0.000000
0.27 0.03 0.000005
0.27 0.04 0.000943
0.27 0.05 0.021815
0.27 0.06 0.142276
0.27 0.07 0.410832
0.27 0.08 0.705803
0.27 0.09 0.893605
0.27 0.10 0.971309
0.27 0.11 0.994014
0.27 0.12 0.998999
0.27 0.13 0.999862
0.27 0.14 0.999984
0.27 0.15 0.999998
0.28 0.00 0.000000
0.28 0.01 0.000000
0.28 0.02 0.000000
0.28 0.03 0.000004
0.28 0.04 0.000755
0.28 0.05 0.018437
0.28 0.06 0.126367
0.28 0.07 0.381057
0.28 0.08 0.677392
0.28 0.09 0.877374
0.28 0.10 0.965113
0.28 0.11 0.992305
0.28 0.12 0.998638
0.28 0.13 0.999801
0.28 0.14 0.999975
0.28 0.15 0.999997
0.29 0.00 0.000000
0.29 0.01 0.000000
0.29 0.02 0.000000
0.29 0.03 0.000003
0.29 0.04 0.000601
0.29 0.05 0.015489
0.29 0.06 0.111607
0.29 0.07 0.351699
0.29 0.08 0.647625
0.29 0.09 0.859306
0.29 0.10 0.957787
0.29 0.11 0.990159
0.29 0.12 0.998157
0.29 0.13 0.999715
0.29 0.14 0.999963
0.29 0.15 0.999996
0.30 0.00 0.000000
0.30 0.01 0.000000
0.30 0.02 0.000000
0.30 0.03 0.000002
0.30 0.04 0.000476
0.30 0.05 0.012932
0.30 0.06 0.098000
0.30 0.07 0.322931
0.30 0.08 0.616629
0.30 0.09 0.839318
0.30 0.10 0.949177
0.30 0.11 0.987480
0.30 0.12 0.997519
0.30 0.13 0.999593
0.30 0.14 0.999943
0.30 0.15 0.999993
0.31 0.00 0.000000
0.31 0.01 0.000000
0.31 0.02 0.000000
0.31 0.03 0.000002
0.31 0.04 0.000374
0.31 0.05 0.010728
0.31 0.06 0.085534
0.31 0.07 0.294921
0.31 0.08 0.584559
0.31 0.09 0.817344
0.31 0.10 0.939123
0.31 0.11 0.984158
0.31 0.12 0.996679
0.31 0.13 0.999423
0.31 0.14 0.999915
0.31 0.15 0.999989
0.32 0.00 0.000000
0.32 0.01 0.000000
0.32 0.02 0.000000
0.32 0.03 0.000001
0.32 0.04 0.000292
0.32 0.05 0.008842
0.32 0.06 0.074189
0.32 0.07 0.267827
0.32 0.08 0.551592
0.32 0.09 0.793345
0.32 0.10 0.927457
0.32 0.11 0.980063
0.32 0.12 0.995580
0.32 0.13 0.999187
0.32 0.14 0.999873
0.32 0.15 0.999983
0.33 0.00 0.000000
0.33 0.01 0.000000
0.33 0.02 0.000000
0.33 0.03 0.000001
0.33 0.04 0.000226
0.33 0.05 0.007238
0.33 0.06 0.063933
0.33 0.07 0.241795
0.33 0.08 0.517933
0.33 0.09 0.767309
0.33 0.10 0.914012
0.33 0.11 0.975051
0.33 0.12 0.994150
0.33 0.13 0.998862
0.33 0.14 0.999812
0.33 0.15 0.999973
0.34 0.00 0.000000
0.34 0.01 0.000000
0.34 0.02 0.000000
0.34 0.03 0.000001
0.34 0.04 0.000174
0.34 0.05 0.005883
0.34 0.06 0.054727
0.34 0.07 0.216957
0.34 0.08 0.483804
0.34 0.09 0.739260
0.34 0.10 0.898624
0.34 0.11 0.968957
0.34 0.12 0.992305
0.34 0.13 0.998415
0.34 0.14 0.999722
0.34 0.15 0.999958
0.35 0.00 0.000000
0.35 0.01 0.000000
0.35 0.02 0.000000
0.35 0.03 0.000000
0.35 0.04 0.000133
0.35 0.05 0.004747
0.35 0.06 0.046522
0.35 0.07 0.193429
0.35 0.08 0.449445
0.35 0.09 0.709254
0.35 0.10 0.881136
0.35 0.11 0.961601
0.35 0.12 0.989939
0.35 0.13 0.997807
0.35 0.14 0.999593
0.35 0.15 0.999934
0.36 0.00 0.000000
0.36 0.01 0.000000
0.36 0.02 0.000000
0.36 0.03 0.000000
0.36 0.04 0.000101
0.36 0.05 0.003802
0.36 0.06 0.039264
0.36 0.07 0.171304
0.36 0.08 0.415109
0.36 0.09 0.677392
0.36 0.10 0.861407
0.36 0.11 0.952785
0.36 0.12 0.986927
0.36 0.13 0.996985
0.36 0.14 0.999408
0.36 0.15 0.999899
0.37 0.00 0.000000
0.37 0.01 0.000000
0.37 0.02 0.000000
0.37 0.03 0.000000
0.37 0.04 0.000076
0.37 0.05 0.003022
0.37 0.06 0.032891
0.37 0.07 0.150658
0.37 0.08 0.381057
0.37 0.09 0.643815
0.37 0.10 0.839318
0.37 0.11 0.942301
0.37 0.12 0.983123
0.37 0.13 0.995883
0.37 0.14 0.999144
0.37 0.15 0.999845
0.38 0.00 0.000000
0.38 0.01 0.000000
0.38 0.02 0.000000
0.38 0.03 0.000000
0.38 0.04 0.000057
0.38 0.05 0.002383
0.38 0.06 0.027341
0.38 0.07 0.131542
0.38 0.08 0.347549
0.38 0.09 0.608706
0.38 0.10 0.814778
0.38 0.11 0.929927
0.38 0.12 0.978355
0.38 0.13 0.994415
0.38 0.14 0.998771
0.38 0.15 0.999765
0.39 0.00 0.000000
0.39 0.01 0.000000
0.39 0.02 0.000000
0.39 0.03 0.000000
0.39 0.04 0.000042
0.39 0.05 0.001863
0.39 0.06 0.022545
0.39 0.07 0.113987
0.39 0.08 0.314844
0.39 0.09 0.572291
0.39 0.10 0.787735
0.39 0.11 0.915442
0.39 0.12 0.972425
0.39 0.13 0.992477
0.39 0.14 0.998247
0.39 0.15 0.999645
0.40 0.00 0.000000
0.40 0.01 0.000000
0.40 0.02 0.000000
0.40 0.03 0.000000
0.40 0.04 0.000031
0.40 0.05 0.001444
0.40 0.06 0.018437
0.40 0.07 0.098000
0.40 0.08 0.283188
0.40 0.09 0.534836
0.40 0.10 0.758181
0.40 0.11 0.898624
0.40 0.12 0.965113
0.40 0.13 0.989939
0.40 0.14 0.997519
0.40 0.15 0.999468
0.41 0.00 0.000000
0.41 0.01 0.000000
0.41 0.02 0.000000
0.41 0.03 0.000000
0.41 0.04 0.000022
0.41 0.05 0.001110
0.41 0.06 0.014947
0.41 0.07 0.083566
0.41 0.08 0.252812
0.41 0.09 0.496643
0.41 0.10 0.726160
0.41 0.11 0.879266
0.41 0.12 0.956173
0.41 0.13 0.986643
0.41 0.14 0.996516
0.41 0.15 0.999208
0.42 0.00 0.000000
0.42 0.01 0.000000
0.42 0.02 0.000000
0.42 0.03 0.000000
0.42 0.04 0.000016
0.42 0.05 0.000845
0.42 0.06 0.012010
0.42 0.07 0.070651
0.42 0.08 0.223925
0.42 0.09 0.458043
0.42 0.10 0.691774
0.42 0.11 0.857181
0.42 0.12 0.945338
0.42 0.13 0.982400
0.42 0.14 0.995144
0.42 0.15 0.998832
0.43 0.00 0.000000
0.43 0.01 0.000000
0.43 0.02 0.000000
0.43 0.03 0.000000
0.43 0.04 0.000011
0.43 0.05 0.000637
0.43 0.06 0.009561
0.43 0.07 0.059202
0.43 0.08 0.196706
0.43 0.09 0.419391
0.43 0.10 0.655187
0.43 0.11 0.832216
0.43 0.12 0.932327
0.43 0.13 0.976989
0.43 0.14 0.993286
0.43 0.15 0.998291
0.44 0.00 0.000000
0.44 0.01 0.000000
0.44 0.02 0.000000
0.44 0.03 0.000000
0.44 0.04 0.000008
0.44 0.05 0.000476
0.44 0.06 0.007537
0.44 0.07 0.049149
0.44 0.08 0.171304
0.44 0.09 0.381057
0.44 0.10 0.616629
0.44 0.11 0.804263
0.44 0.12 0.916852
0.44 0.13 0.970153
0.44 0.14 0.990793
0.44 0.15 0.997519
0.45 0.00 0.000000
0.45 0.01 0.000000
0.45 0.02 0.000000
0.45 0.03 0.000000
0.45 0.04 0.000006
0.45 0.05 0.000352
0.45 0.06 0.005883
0.45 0.07 0.040410
0.45 0.08 0.147833
0.45 0.09 0.343412
0.45 0.10 0.576394
0.45 0.11 0.773271
0.45 0.12 0.898624
0.45 0.13 0.961601
0.45 0.14 0.987480
0.45 0.15 0.996431
0.46 0.00 0.000000
0.46 0.01 0.000000
0.46 0.02 0.000000
0.46 0.03 0.000000
0.46 0.04 0.000004
0.46 0.05 0.000257
0.46 0.06 0.004544
0.46 0.07 0.032891
0.46 0.08 0.126367
0.46 0.09 0.306822
0.46 0.10 0.534836
0.46 0.11 0.739260
0.46 0.12 0.877374
0.46 0.13 0.951009
0.46 0.14 0.983123
0.46 0.15 0.994911
0.47 0.00 0.000000
0.47 0.01 0.000000
0.47 0.02 0.000000
0.47 0.03 0.000000
0.47 0.04 0.000003
0.47 0.05 0.000186
0.47 0.06 0.003472
0.47 0.07 0.026491
0.47 0.08 0.106944
0.47 0.09 0.271635
0.47 0.10 0.492367
0.47 0.11 0.702330
0.47 0.12 0.852860
0.47 0.13 0.938031
0.47 0.14 0.977453
0.47 0.15 0.992811
0.48 0.00 0.000000
0.48 0.01 0.000000
0.48 0.02 0.000000
0.48 0.03 0.000000
0.48 0.04 0.000002
0.48 0.05 0.000133
0.48 0.06 0.002623
0.48 0.07 0.021103
0.48 0.08 0.089563
0.48 0.09 0.238171
0.48 0.10 0.449445
0.48 0.11 0.662671
0.48 0.12 0.824892
0.48 0.13 0.922302
0.48 0.14 0.970153
0.48 0.15 0.989939
0.49 0.00 0.000000
0.49 0.01 0.000000
0.49 0.02 0.000000
0.49 0.03 0.000000
0.49 0.04 0.000001
0.49 0.05 0.000094
0.49 0.06 0.001958
0.49 0.07 0.016619
0.49 0.08 0.074189
0.49 0.09 0.206707
0.49 0.10 0.406559
0.49 0.11 0.620566
0.49 0.12 0.793345
0.49 0.13 0.903454
0.49 0.14 0.960863
0.49 0.15 0.986057
0.50 0.00 0.000000
0.50 0.01 0.000000
0.50 0.02 0.000000
0.50 0.03 0.000000
0.50 0.04 0.000001
0.50 0.05 0.000065
0.50 0.06 0.001444
0.50 0.07 0.012932
0.50 0.08 0.060750
0.50 0.09 0.177477
0.50 0.10 0.364218
0.50 0.11 0.576394
0.50 0.12 0.758181
0.50 0.13 0.881136
0.50 0.14 0.949177
0.50 0.15 0.980871
0.51 0.00 0.000000
0.51 0.01 0.000000
0.51 0.02 0.000000
0.51 0.03 0.000000
0.51 0.04 0.000001
0.51 0.05 0.000045
0.51 0.06 0.001052
0.51 0.07 0.009938
0.51 0.08 0.049149
0.51 0.09 0.150658
0.51 0.10 0.322931
0.51 0.11 0.530623
0.51 0.12 0.719468
0.51 0.13 0.855033
0.51 0.14 0.934659
0.51 0.15 0.974028
0.52 0.00 0.000000
0.52 0.01 0.000000
0.52 0.02 0.000000
0.52 0.03 0.000000
0.52 0.04 0.000000
0.52 0.05 0.000031
0.52 0.06 0.000755
0.52 0.07 0.007537
0.52 0.08 0.039264
0.52 0.09 0.126367
0.52 0.10 0.283188
0.52 0.11 0.483804
0.52 0.12 0.677392
0.52 0.13 0.824892
0.52 0.14 0.916852
0.52 0.15 0.965113
0.53 0.00 0.000000
0.53 0.01 0.000000
0.53 0.02 0.000000
0.53 0.03 0.000000
0.53 0.04 0.000000
0.53 0.05 0.000021
0.53 0.06 0.000535
0.53 0.07 0.005639
0.53 0.08 0.030953
0.53 0.09 0.104660
0.53 0.10 0.245443
0.53 0.11 0.436553
0.53 0.12 0.632272
0.53 0.13 0.790553
0.53 0.14 0.895299
0.53 0.15 0.953652
0.54 0.00 0.000000
0.54 0.01 0.000000
0.54 0.02 0.000000
0.54 0.03 0.000000
0.54 0.04 0.000000
0.54 0.05 0.000014
0.54 0.06 0.000374
0.54 0.07 0.004159
0.54 0.08 0.024064
0.54 0.09 0.085534
0.54 0.10 0.210097
0.54 0.11 0.389529
0.54 0.12 0.584559
0.54 0.13 0.751972
0.54 0.14 0.869576
0.54 0.15 0.939123
0.55 0.00 0.000000
0.55 0.01 0.000000
0.55 0.02 0.000000
0.55 0.03 0.000000
0.55 0.04 0.000000
0.55 0.05 0.000009
0.55 0.06 0.000257
0.55 0.07 0.003022
0.55 0.08 0.018437
0.55 0.09 0.068927
0.55 0.10 0.177477
0.55 0.11 0.343412
0.55 0.12 0.534836
0.55 0.13 0.709254
0.55 0.14 0.839318
0.55 0.15 0.920967
0.56 0.00 0.000000
0.56 0.01 0.000000
0.56 0.02 0.000000
0.56 0.03 0.000000
0.56 0.04 0.000000
0.56 0.05 0.000006
0.56 0.06 0.000174
0.56 0.07 0.002161
0.56 0.08 0.013910
0.56 0.09 0.054727
0.56 0.10 0.147833
0.56 0.11 0.298870
0.56 0.12 0.483804
0.56 0.13 0.662671
0.56 0.14 0.804263
0.56 0.15 0.898624
0.57 0.00 0.000000
0.57 0.01 0.000000
0.57 0.02 0.000000
0.57 0.03 0.000000
0.57 0.04 0.000000
0.57 0.05 0.000004
0.57 0.06 0.000116
0.57 0.07 0.001521
0.57 0.08 0.010327
0.57 0.09 0.042778
0.57 0.10 0.121319
0.57 0.11 0.256532
0.57 0.12 0.432258
0.57 0.13 0.612676
0.57 0.14 0.764292
0.57 0.15 0.871560
0.58 0.00 0.000000
0.58 0.01 0.000000
0.58 0.02 0.000000
0.58 0.03 0.000000
0.58 0.04 0.000000
0.58 0.05 0.000002
0.58 0.06 0.000076
0.58 0.07 0.001052
0.58 0.08 0.007537
0.58 0.09 0.032891
0.58 0.10 0.098000
0.58 0.11 0.216957
0.58 0.12 0.381057
0.58 0.13 0.559907
0.58 0.14 0.719468
0.58 0.15 0.839318
0.59 0.00 0.000000
0.59 0.01 0.000000
0.59 0.02 0.000000
0.59 0.03 0.000000
0.59 0.04 0.000000
0.59 0.05 0.000001
0.59 0.06 0.000049
0.59 0.07 0.000714
0.59 0.08 0.005404
0.59 0.09 0.024853
0.59 0.10 0.077848
0.59 0.11 0.180609
0.59 0.12 0.331080
0.59 0.13 0.505177
0.59 0.14 0.670073
0.59 0.15 0.801571
0.60 0.00 0.000000
0.60 0.01 0.000000
0.60 0.02 0.000000
0.60 0.03 0.000000
0.60 0.04 0.000000
0.60 0.05 0.000001
0.60 0.06 0.000031
0.60 0.07 0.000476
0.60 0.08 0.003802
0.60 0.09 0.018437
0.60 0.10 0.060750
0.60 0.11 0.147833
0.60 0.12 0.283188
0.60 0.13 0.449445
0.60 0.14 0.616629
0.60 0.15 0.758181
0.61 0.00 0.000000
0.61 0.01 0.000000
0.61 0.02 0.000000
0.61 0.03 0.000000
0.61 0.04 0.000000
0.61 0.05 0.000000
0.61 0.06 0.000019
0.61 0.07 0.000311
0.61 0.08 0.002623
0.61 0.09 0.013414
0.61 0.10 0.046522
0.61 0.11 0.118843
0.61 0.12 0.238171
0.61 0.13 0.393777
0.61 0.14 0.559907
0.61 0.15 0.709254
0.62 0.00 0.000000
0.62 0.01 0.000000
0.62 0.02 0.000000
0.62 0.03 0.000000
0.62 0.04 0.000000
0.62 0.05 0.000000
0.62 0.06 0.000011
0.62 0.07 0.000199
0.62 0.08 0.001772
0.62 0.09 0.009561
0.62 0.10 0.034921
0.62 0.11 0.093718
0.62 0.12 0.196706
0.62 0.13 0.339287
0.62 0.14 0.500913
0.62 0.15 0.655187
0.63 0.00 0.000000
0.63 0.01 0.000000
0.63 0.02 0.000000
0.63 0.03 0.000000
0.63 0.04 0.000000
0.63 0.05 0.000000
0.63 0.06 0.000007
0.63 0.07 0.000124
0.63 0.08 0.001171
0.63 0.09 0.006668
0.63 0.10 0.025662
0.63 0.11 0.072405
0.63 0.12 0.159321
0.63 0.13 0.287079
0.63 0.14 0.440849
0.63 0.15 0.596700
0.64 0.00 0.000000
0.64 0.01 0.000000
0.64 0.02 0.000000
0.64 0.03 0.000000
0.64 0.04 0.000000
0.64 0.05 0.000000
0.64 0.06 0.000004
0.64 0.07 0.000076
0.64 0.08 0.000755
0.64 0.09 0.004544
0.64 0.10 0.018437
0.64 0.11 0.054727
0.64 0.12 0.126367
0.64 0.13 0.238171
0.64 0.14 0.381057
0.64 0.15 0.534836
0.65 0.00 0.000000
0.65 0.01 0.000000
0.65 0.02 0.000000
0.65 0.03 0.000000
0.65 0.04 0.000000
0.65 0.05 0.000000
0.65 0.06 0.000002
0.65 0.07 0.000045
0.65 0.08 0.000476
0.65 0.09 0.003022
0.65 0.10 0.012932
0.65 0.11 0.040410
0.65 0.12 0.098000
0.65 0.13 0.193429
0.65 0.14 0.322931
0.65 0.15 0.470933
0.66 0.00 0.000000
0.66 0.01 0.000000
0.66 0.02 0.000000
0.66 0.03 0.000000
0.66 0.04 0.000000
0.66 0.05 0.000000
0.66 0.06 0.000001
0.66 0.07 0.000026
0.66 0.08 0.000292
0.66 0.09 0.001958
0.66 0.10 0.008842
0.66 0.11 0.029104
0.66 0.12 0.074189
0.66 0.13 0.153515
0.66 0.14 0.267827
0.66 0.15 0.406559
0.67 0.00 0.000000
0.67 0.01 0.000000
0.67 0.02 0.000000
0.67 0.03 0.000000
0.67 0.04 0.000000
0.67 0.05 0.000000
0.67 0.06 0.000001
0.67 0.07 0.000015
0.67 0.08 0.000174
0.67 0.09 0.001234
0.67 0.10 0.005883
0.67 0.11 0.020409
0.67 0.12 0.054727
0.67 0.13 0.118843
0.67 0.14 0.216957
0.67 0.15 0.343412
0.68 0.00 0.000000
0.68 0.01 0.000000
0.68 0.02 0.000000
0.68 0.03 0.000000
0.68 0.04 0.000000
0.68 0.05 0.000000
0.68 0.06 0.000000
0.68 0.07 0.000008
0.68 0.08 0.000101
0.68 0.09 0.000755
0.68 0.10 0.003802
0.68 0.11 0.013910
0.68 0.12 0.039264
0.68 0.13 0.089563
0.68 0.14 0.171304
0.68 0.15 0.283188
0.69 0.00 0.000000
0.69 0.01 0.000000
0.69 0.02 0.000000
0.69 0.03 0.000000
0.69 0.04 0.000000
0.69 0.05 0.000000
0.69 0.06 0.000000
0.69 0.07 0.000004
0.69 0.08 0.000057
0.69 0.09 0.000448
0.69 0.10 0.002383
0.69 0.11 0.009195
0.69 0.12 0.027341
0.69 0.13 0.065568
0.69 0.14 0.131542
0.69 0.15 0.227448
0.70 0.00 0.000000
0.70 0.01 0.000000
0.70 0.02 0.000000
0.70 0.03 0.000000
0.70 0.04 0.000000
0.70 0.05 0.000000
0.70 0.06 0.000000
0.70 0.07 0.000002
0.70 0.08 0.000031
0.70 0.09 0.000257
0.70 0.10 0.001444
0.70 0.11 0.005883
0.70 0.12 0.018437
0.70 0.13 0.046522
0.70 0.14 0.098000
0.70 0.15 0.177477
0.71 0.00 0.000000
0.71 0.01 0.000000
0.71 0.02 0.000000
0.71 0.03 0.000000
0.71 0.04 0.000000
0.71 0.05 0.000000
0.71 0.06 0.000000
0.71 0.07 0.000001
0.71 0.08 0.000016
0.71 0.09 0.000142
0.71 0.10 0.000845
0.71 0.11 0.003634
0.71 0.12 0.012010
0.71 0.13 0.031911
0.71 0.14 0.070651
0.71 0.15 0.134178
0.72 0.00 0.000000
0.72 0.01 0.000000
0.72 0.02 0.000000
0.72 0.03 0.000000
0.72 0.04 0.000000
0.72 0.05 0.000000
0.72 0.06 0.000000
0.72 0.07 0.000001
0.72 0.08 0.000008
0.72 0.09 0.000076
0.72 0.10 0.000476
0.72 0.11 0.002161
0.72 0.12 0.007537
0.72 0.13 0.021103
0.72 0.14 0.049149
0.72 0.15 0.098000
0.73 0.00 0.000000
0.73 0.01 0.000000
0.73 0.02 0.000000
0.73 0.03 0.000000
0.73 0.04 0.000000
0.73 0.05 0.000000
0.73 0.06 0.000000
0.73 0.07 0.000000
0.73 0.08 0.000004
0.73 0.09 0.000039
0.73 0.10 0.000257
0.73 0.11 0.001234
0.73 0.12 0.004544
0.73 0.13 0.013414
0.73 0.14 0.032891
0.73 0.15 0.068927
0.74 0.00 0.000000
0.74 0.01 0.000000
0.74 0.02 0.000000
0.74 0.03 0.000000
0.74 0.04 0.000000
0.74 0.05 0.000000
0.74 0.06 0.000000
0.74 0.07 0.000000
0.74 0.08 0.000002
0.74 0.09 0.000019
0.74 0.10 0.000133
0.74 0.11 0.000675
0.74 0.12 0.002623
0.74 0.13 0.008168
0.74 0.14 0.021103
0.74 0.15 0.046522
0.75 0.00 0.000000
0.75 0.01 0.000000
0.75 0.02 0.000000
0.75 0.03 0.000000
0.75 0.04 0.000000
0.75 0.05 0.000000
0.75 0.06 0.000000
0.75 0.07 0.000000
0.75 0.08 0.000001
0.75 0.09 0.000009
0.75 0.10 0.000065
0.75 0.11 0.000352
0.75 0.12 0.001444
0.75 0.13 0.004747
0.75 0.14 0.012932
0.75 0.15 0.030017
0.76 0.00 0.000000
0.76 0.01 0.000000
0.76 0.02 0.000000
0.76 0.03 0.000000
0.76 0.04 0.000000
0.76 0.05 0.000000
0.76 0.06 0.000000
0.76 0.07 0.000000
0.76 0.08 0.000000
0.76 0.09 0.000004
0.76 0.10 0.000031
0.76 0.11 0.000174
0.76 0.12 0.000755
0.76 0.13 0.002623
0.76 0.14 0.007537
0.76 0.15 0.018437
0.77 0.00 0.000000
0.77 0.01 0.000000
0.77 0.02 0.000000
0.77 0.03 0.000000
0.77 0.04 0.000000
0.77 0.05 0.000000
0.77 0.06 0.000000
0.77 0.07 0.000000
0.77 0.08 0.000000
0.77 0.09 0.000002
0.77 0.10 0.000014
0.77 0.11 0.000081
0.77 0.12 0.000374
0.77 0.13 0.001371
0.77 0.14 0.004159
0.77 0.15 0.010728
0.78 0.00 0.000000
0.78 0.01 0.000000
0.78 0.02 0.000000
0.78 0.03 0.000000
0.78 0.04 0.000000
0.78 0.05 0.000000
0.78 0.06 0.000000
0.78 0.07 0.000000
0.78 0.08 0.000000
0.78 0.09 0.000001
0.78 0.10 0.000006
0.78 0.11 0.000036
0.78 0.12 0.000174
0.78 0.13 0.000675
0.78 0.14 0.002161
0.78 0.15 0.005883
0.79 0.00 0.000000
0.79 0.01 0.000000
0.79 0.02 0.000000
0.79 0.03 0.000000
0.79 0.04 0.000000
0.79 0.05 0.000000
0.79 0.06 0.000000
0.79 0.07 0.000000
0.79 0.08 0.000000
0.79 0.09 0.000000
0.79 0.10 0.000002
0.79 0.11 0.000015
0.79 0.12 0.000076
0.79 0.13 0.000311
0.79 0.14 0.001052
0.79 0.15 0.003022
0.80 0.00 0.000000
0.80 0.01 0.000000
0.80 0.02 0.000000
0.80 0.03 0.000000
0.80 0.04 0.000000
0.80 0.05 0.000000
0.80 0.06 0.000000
0.80 0.07 0.000000
0.80 0.08 0.000000
0.80 0.09 0.000000
0.80 0.10 0.000001
0.80 0.11 0.000006
0.80 0.12 0.000031
0.80 0.13 0.000133
0.80 0.14 0.000476
0.80 0.15 0.001444
0.81 0.00 0.000000
0.81 0.01 0.000000
0.81 0.02 0.000000
0.81 0.03 0.000000
0.81 0.04 0.000000
0.81 0.05 0.000000
0.81 0.06 0.000000
0.81 0.07 0.000000
0.81 0.08 0.000000
0.81 0.09 0.000000
0.81 0.10 0.000000
0.81 0.11 0.000002
0.81 0.12 0.000011
0.81 0.13 0.000052
0.81 0.14 0.000199
0.81 0.15 0.000637
0.82 0.00 0.000000
0.82 0.01 0.000000
0.82 0.02 0.000000
0.82 0.03 0.000000
0.82 0.04 0.000000
0.82 0.05 0.000000
0.82 0.06 0.000000
0.82 0.07 0.000000
0.82 0.08 0.000000
0.82 0.09 0.000000
0.82 0.10 0.000000
0.82 0.11 0.000001
0.82 0.12 0.000004
0.82 0.13 0.000019
0.82 0.14 0.000076
0.82 0.15 0.000257
0.83 0.00 0.000000
0.83 0.01 0.000000
0.83 0.02 0.000000
0.83 0.03 0.000000
0.83 0.04 0.000000
0.83 0.05 0.000000
0.83 0.06 0.000000
0.83 0.07 0.000000
0.83 0.08 0.000000
0.83 0.09 0.000000
0.83 0.10 0.000000
0.83 0.11 0.000000
0.83 0.12 0.000001
0.83 0.13 0.000006
0.83 0.14 0.000026
0.83 0.15 0.000094
0.84 0.00 0.000000
0.84 0.01 0.000000
0.84 0.02 0.000000
0.84 0.03 0.000000
0.84 0.04 0.000000
0.84 0.05 0.000000
0.84 0.06 0.000000
0.84 0.07 0.000000
0.84 0.08 0.000000
0.84 0.09 0.000000
0.84 0.10 0.000000
0.84 0.11 0.000000
0.84 0.12 0.000000
0.84 0.13 0.000002
0.84 0.14 0.000008
0.84 0.15 0.000031
0.85 0.00 0.000000
0.85 0.01 0.000000
0.85 0.02 0.000000
0.85 0.03 0.000000
0.85 0.04 0.000000
0.85 0.05 0.000000
0.85 0.06 0.000000
0.85 0.07 0.000000
0.85 0.08 0.000000
0.85 0.09 0.000000
0.85 0.10 0.000000
0.85 0.11 0.000000
0.85 0.12 0.000000
0.85 0.13 0.000000
0.85 0.14 0.000002
0.85 0.15 0.000009
0.86 0.00 0.000000
0.86 0.01 0.000000
0.86 0.02 0.000000
0.86 0.03 0.000000
0.86 0.04 0.000000
0.86 0.05 0.000000
0.86 0.06 0.000000
0.86 0.07 0.000000
0.86 0.08 0.000000
0.86 0.09 0.000000
0.86 0.10 0.000000
0.86 0.11 0.000000
0.86 0.12 0.000000
0.86 0.13 0.000000
0.86 0.14 0.000001
0.86 0.15 0.000002
0.87 0.00 0.000000
0.87 0.01 0.000000
0.87 0.02 0.000000
0.87 0.03 0.000000
0.87 0.04 0.000000
0.87 0.05 0.000000
0.87 0.06 0.000000
0.87 0.07 0.000000
0.87 0.08 0.000000
0.87 0.09 0.000000
0.87 0.10 0.000000
0.87 0.11 0.000000
0.87 0.12 0.000000
0.87 0.13 0.000000
0.87 0.14 0.000000
0.87 0.15 0.000000
0.88 0.00 0.000000
0.88 0.01 0.000000
0.88 0.02 0.000000
0.88 0.03 0.000000
0.88 0.04 0.000000
0.88 0.05 0.000000
0.88 0.06 0.000000
0.88 0.07 0.000000
0.88 0.08 0.000000
0.88 0.09 0.000000
0.88 0.10 0.000000
0.88 0.11 0.000000
0.88 0.12 0.000000
0.88 0.13 0.000000
0.88 0.14 0.000000
0.88 0.15 0.000000
0.89 0.00 0.000000
0.89 0.01 0.000000
0.89 0.02 0.000000
0.89 0.03 0.000000
0.89 0.04 0.000000
0.89 0.05 0.000000
0.89 0.06 0.000000
0.89 0.07 0.000000
0.89 0.08 0.000000
0.89 0.09 0.000000
0.89 0.10 0.000000
0.89 0.11 0.000000
0.89 0.12 0.000000
0.89 0.13 0.000000
0.89 0.14 0.000000
0.89 0.15 0.000000
0.90 0.00 0.000000
0.90 0.01 0.000000
0.90 0.02 0.000000
0.90 0.03 0.000000
0.90 0.04 0.000000
0.90 0.05 0.000000
0.90 0.06 0.000000
0.90 0.07 0.000000
0.90 0.08 0.000000
0.90 0.09 0.000000
0.90 0.10 0.000000
0.90 0.11 0.000000
0.90 0.12 0.000000
0.90 0.13 0.000000
0.90 0.14 0.000000
0.90 0.15 0.000000
0.91 0.00 0.000000
0.91 0.01 0.000000
0.91 0.02 0.000000
0.91 0.03 0.000000
0.91 0.04 0.000000
0.91 0.05 0.000000
0.91 0.06 0.000000
0.91 0.07 0.000000
0.91 0.08 0.000000
0.91 0.09 0.000000
0.91 0.10 0.000000
0.91 0.11 0.000000
0.91 0.12 0.000000
0.91 0.13 0.000000
0.91 0.14 0.000000
0.91 0.15 0.000000
0.92 0.00 0.000000
0.92 0.01 0.000000
0.92 0.02 0.000000
0.92 0.03 0.000000
0.92 0.04 0.000000
0.92 0.05 0.000000
0.92 0.06 0.000000
0.92 0.07 0.000000
0.92 0.08 0.000000
0.92 0.09 0.000000
0.92 0.10 0.000000
0.92 0.11 0.000000
0.92 0.12 0.000000
0.92 0.13 0.000000
0.92 0.14 0.000000
0.92 0.15 0.000000
0.93 0.00 0.000000
0.93 0.01 0.000000
0.93 0.02 0.000000
0.93 0.03 0.000000
0.93 0.04 0.000000
0.93 0.05 0.000000
0.93 0.06 0.000000
0.93 0.07 0.000000
0.93 0.08 0.000000
0.93 0.09 0.000000
0.93 0.10 0.000000
0.93 0.11 0.000000
0.93 0.12 0.000000
0.93 0.13 0.000000
0.93 0.14 0.000000
0.93 0.15 0.000000
0.94 0.00 0.000000
0.94 0.01 0.000000
0.94 0.02 0.000000
0.94 0.03 0.000000
0.94 0.04 0.000000
0.94 0.05 0.000000
0.94 0.06 0.000000
0.94 0.07 0.000000
0.94 0.08 0.000000
0.94 0.09 0.000000
0.94 0.10 0.000000
0.94 0.11 0.000000
0.94 0.12 0.000000
0.94 0.13 0.000000
0.94 0.14 0.000000
0.94 0.15 0.000000
0.95 0.00 0.000000
0.95 0.01 0.000000
0.95 0.02 0.000000
0.95 0.03 0.000000
0.95 0.04 0.000000
0.95 0.05 0.000000
0.95 0.06 0.000000
0.95 0.07 0.000000
0.95 0.08 0.000000
0.95 0.09 0.000000
0.95 0.10 0.000000
0.95 0.11 0.000000
0.95 0.12 0.000000
0.95 0.13 0.000000
0.95 0.14 0.000000
0.95 0.15 0.000000
0.96 0.00 0.000000
0.96 0.01 0.000000
0.96 0.02 0.000000
0.96 0.03 0.000000
0.96 0.04 0.000000
0.96 0.05 0.000000
0.96 0.06 0.000000
0.96 0.07 0.000000
0.96 0.08 0.000000
0.96 0.09 0.000000
0.96 0.10 0.000000
0.96 0.11 0.000000
0.96 0.12 0.000000
0.96 0.13 0.000000
0.96 0.14 0.000000
0.96 0.15 0.000000
0.97 0.00 0.000000
0.97 0.01 0.000000
0.97 0.02 0.000000
0.97 0.03 0.000000
0.97 0.04 0.000000
0.97 0.05 0.000000
0.97 0.06 0.000000
0.97 0.07 0.000000
0.97 0.08 0.000000
0.97 0.09 0.000000
0.97 0.10 0.000000
0.97 0.11 0.000000
0.97 0.12 0.000000
0.97 0.13 0.000000
0.97 0.14 0.000000
0.97 0.15 0.000000
0.98 0.00 0.000000
0.98 0.01 0.000000
0.98 0.02 0.000000
0.98 0.03 0.000000
0.98 0.04 0.000000
0.98 0.05 0.000000
0.98 0.06 0.000000
0.98 0.07 0.000000
0.98 0.08 0.000000
0.98 0.09 0.000000
0.98 0.10 0.000000
0.98 0.11 0.000000
0.98 0.12 0.000000
0.98 0.13 0.000000
0.98 0.14 0.000000
0.98 0.15 0.000000
0.99 0.00 0.000000
0.99 0.01 0.000000
0.99 0.02 0.000000
0.99 0.03 0.000000
0.99 0.04 0.000000
0.99 0.05 0.000000
0.99 0.06 0.000000
0.99 0.07 0.000000
0.99 0.08 0.000000
0.99 0.09 0.000000
0.99 0.10 0.000000
0.99 0.11 0.000000
0.99 0.12 0.000000
0.99 0.13 0.000000
0.99 0.14 0.000000
0.99 0.15 0.000000
1.00 0.00 0.000000
1.00 0.01 0.000000
1.00 0.02 0.000000
1.00 0.03 0.000000
1.00 0.04 0.000000
1.00 0.05 0.000000
1.00 0.06 0.000000
1.00 0.07 0.000000
1.00 0.08 0.000000
1.00 0.09 0.000000
1.00 0.10 0.000000
1.00 0.11 0.000000
1.00 0.12 0.000000
1.00 0.13 0.000000
1.00 0.14 0.000000
1.00 0.15 0.000000

